A Computationally-Efficient Closed-Form $C^{s,1}$-Extension Formula

We identify explicit closed-form and variational formulae for interpolating the exact values and derivatives through order $s$ of a $C^{s,1}$ function $f:\mathbb{R}^d\to\mathbb{R}$ at $N$ distinct points in $[0,1]^d$. The reconstruction satisfies bounds on its global $C^{s,1}$ seminorm and its Lipschitz constant on $[0,1]^d$ that are independent of the sample size $N$, the latter being the sharp Whitney condition. For $s\ge2$, the reconstruction is real analytic away from the data points and definable in the o-minimal structure $\mathbb{R}_{\exp}$. Our nonlinear extension formula coincides with the formula of McShane (1934) for $s=0$ and with the formulae of Le Gruyer and Phan (2015) and Azagra, Le Gruyer, and Mudarra (2018) for $s=1$, and is new for $s\ge2$. For fixed $d$ and $s\ge2$, our closed-form formula is computable away from the data points by a circuit using only elementary unary and binary real operations, with $\mathcal{O}(N)$ gates and $\mathcal{O}(\log N)$ depth. This yields $\mathcal{O}(N)$ storage and $\mathcal{O}(\log N)$ parallel evaluation time. From the supplied coefficients and weights, the circuit can be compiled with $\mathcal{O}(N)$ one-time work in the exact-real word-RAM model. Thus, in this supplied-data setting, our nonlinear construction improves by a logarithmic factor on the $\mathcal{O}(N\log N)$ initialization bound of Fefferman and Klartag (2009), while retaining linear storage and attaining logarithmic query time through parallel evaluation.

==> Code/Experiments/fk_torch_project/PACKAGE_MANIFEST.json <==
{
  "source_url": "https://ems.press/content/serial-article-files/38268?nt=1",
  "source_pdf_sha256": "b7542a9a869f678bb8cc688a204751c4d483218ec0f19c1b1e19c2098c3ded67",
  "version": "0.1.0",
  "test_result": {
    "passed": 124,
    "skipped_cuda": 3
  },
  "files": {
    "MATH_CONTRACT.md": "862114d4a0a6029699b740b6ba7ded31b38d0665d8c2151bfe1a414202f21b10",
    "README.md": "349bedc09efde5e5369c7f3454822b59ad5b530d111214d7fe3fd0462cfc23ff",
    "REPORT.md": "32c8258d997399e60ab82c56ae7e4e07533c5ce5556ecccfc12091c818521040",
    "benchmark_results.json": "6a96dcdaccf6eedd62852ae3806f2b623998cf179ade8c7a5cfa508bf95e234d",
    "benchmarks/benchmark.py": "2cea2fe1bf1e3b6644365796622402331a9d27fd42f2136ae6b6f4ea3258bfeb",
    "examples/minimal.py": "9a6ffa679a1c67d49d121030df1faa7766757d336cfcde23e3350915d0b96c2e",
    "examples/prepared_extension.py": "3f6673790b30b50f827e92bfa26722966788d1ba72d1c9886df0f72aede99961",
    "fk_torch/__init__.py": "271a5fcc39b9d65023b6bc02d420cb04646c516441ae182c24903cd0061ced48",
    "fk_torch/alp.py": "eaac9743b1415c9ac017615b8d4a07c5861481c36b39b91dd59777edb3dc9ca7",
    "fk_torch/blobs.py": "3222174868b1f323c244872b373e3f6e692299aad8c72b674db845be9e626aa8",
    "fk_torch/constants.py": "4005bd77bfacd5b1d03f3506b0b12739e702add0844106305967320482801543",
    "fk_torch/extension.py": "a82e9d13bc89a0bb18280e5e5b2a885d931818e2eb6a0e7e0d8c601b404488e2",
    "fk_torch/geometry.py": "75a4f71a57b947310bdddf3e76d4f68ba7c41300056b8b4dd826215f19e2b261",
    "fk_torch/jets.py": "95c6a944d0e9cbac5a0af42fb1498e5f5cf78eb4b5ae84d1093326794b63f99d",
    "fk_torch/py.typed": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "pyproject.toml": "4e23c7df7cb8cf9e66473f8d8735c9c8e15157eacf9834c6519d25b90926fdd2",
    "reviews/alp_contract.md": "afbc40aa7e97e87e65236fc7b4359f259ba2020fa187b5d9d736296567bdd32a",
    "reviews/blobs_contract.md": "2268d8bf3edaf24f2a1d30096a4049dbab3747ca38024425f239dfdc2bde10f7",
    "reviews/geometry_contract.md": "6095445bc6d214298f3cedbf0ea150d0226c41e45cd4434f7540efb9eab6b33b",
    "reviews/jets_contract.md": "acacccd7be41cb519360fefc1658ff26e0969f6e75635e6a496a8ec549b45609",
    "reviews/main_audit.md": "3b40f690620498922918f3e604a821aac6a708421b4fdfc1290477c7091e9dde",
    "reviews/precision_audit.md": "a2273a3d14133ccb044016b428fbab7426a4e7b558236bbaf3b3798898982558",
    "tests/test_adversarial.py": "2a8012f4ae1e83a1ba33b1ec8eaf4ec3f7498ef9582490b39ea01c5bb151666e",
    "tests/test_alp.py": "3556d9856238ded7c7692da48f656084948540e99e1c855cce5f8182604fbfad",
    "tests/test_blobs.py": "935a156325bae60183a15bb881a3fae7dcfeb319cf57b8e5c4660f4993f4e1d5",
    "tests/test_constants.py": "c4b0ed050e20099607bd4dda40b4ad969c3adbf73930f6f15874b94c2b5be48e",
    "tests/test_extension.py": "e1bcbc65bb5c7cd4c4a613566f0c240e6465ba9dd6ee480f80334abed0db76cb",
    "tests/test_geometry.py": "f7452bc6e736b2806f7d5dd194839cd5099cc8822e4e6ee9760e9a8040d142e8",
    "tests/test_jets.py": "761361788d77a3cc9620bc5d7fb36444fb9d9be5334c6572743a8e9c5afe79f4"
  }
}


==> Code/Experiments/fk_torch_project/benchmark_results.json <==
{
  "python": "3.12.14",
  "torch": "2.14.0+cpu",
  "platform": "Linux-6.18.44-x86_64-with-glibc2.39",
  "device": "cpu",
  "dtype": "float64",
  "threads": 1,
  "seed": 20260925,
  "warmup": 1,
  "repeats": 3,
  "records": [
    {
      "operation": "build_wspd",
      "N": 16,
      "n": 2,
      "median_seconds": 0.008570272000724799
    },
    {
      "operation": "build_wspd",
      "N": 32,
      "n": 2,
      "median_seconds": 0.013400634999925387
    },
    {
      "operation": "build_wspd",
      "N": 64,
      "n": 2,
      "median_seconds": 0.04181389000041236
    },
    {
      "operation": "jet_translation",
      "queries": 1024,
      "n": 2,
      "degree": 3,
      "median_seconds": 0.0004389200003060978
    },
    {
      "operation": "blob_preprocessing",
      "N": 4,
      "n": 1,
      "m": 2,
      "max_level": 2,
      "median_seconds": 0.14826416699906986
    },
    {
      "operation": "blob_preprocessing",
      "N": 8,
      "n": 1,
      "m": 2,
      "max_level": 2,
      "median_seconds": 0.42121476700049243
    },
    {
      "operation": "blob_preprocessing",
      "N": 16,
      "n": 1,
      "m": 2,
      "max_level": 2,
      "median_seconds": 1.1365042829984304
    },
    {
      "operation": "prepared_query_jets_experimental",
      "N": 2,
      "queries": 32,
      "n": 1,
      "m": 1,
      "median_seconds": 0.05434493599932466
    }
  ],
  "qualification": "Small reference cases; not the paper's asymptotic complexity guarantee."
}


==> Code/Experiments/fk_torch_project/pyproject.toml <==
[build-system]
requires = ["setuptools>=68", "wheel"]
build-backend = "setuptools.build_meta"

[project]
name = "fk-torch-research"
version = "0.1.0"
description = "Audited PyTorch primitives and a prepared-input evaluator for Fefferman-Klartag II"
readme = "README.md"
requires-python = ">=3.10"
dependencies = ["torch>=2.2"]

[project.optional-dependencies]
test = ["pytest>=8", "scipy>=1.11", "sympy>=1.12", "numpy>=1.24"]

[tool.setuptools.packages.find]
where = ["."]
include = ["fk_torch*"]

[tool.pytest.ini_options]
testpaths = ["tests"]
addopts = "-ra"

[tool.ruff]
line-length = 100
target-version = "py310"

[tool.ruff.lint]
select = ["E4", "E7", "E9", "F"]


==> Code/Experiments/jet_visualization/requirements.txt <==
numpy>=1.26
scipy>=1.11
seaborn>=0.13
matplotlib>=3.8


==> Code/Experiments/jet_visualization/results/intuition_checks.json <==
{
  "single_jet_max_identity_errors": {
    "1": 0.0,
    "2": 4.440892098500626e-16,
    "5": 3.552713678800501e-15
  },
  "primal_decomposition_max_error": 2.914335439641036e-16,
  "max_weight_difference_from_theta_in_zoom": 0.08770508861332249,
  "M_comparison": {
    "1.0": {
      "sampled_max_abs_error": 0.046092384860077516
    },
    "2.0": {
      "sampled_max_abs_error": 0.08390984497131021
    },
    "4.0": {
      "sampled_max_abs_error": 0.15951940398567804
    }
  },
  "midpoint_components_order2": {
    "value": 0.03402295148009753,
    "base": -0.0012846679474226488,
    "distance": 0.04266666666666669,
    "variance": -0.00787208391585479,
    "entropy": 0.0005130366767083983
  }
}


==> Code/Experiments/jet_visualization/results/results.json <==
{
  "torch": "2.14.0+cpu",
  "seaborn": "0.13.2",
  "matplotlib": "3.10.8",
  "device": "cpu",
  "dtype": "float64",
  "seed": 1729,
  "summaries": [
    {
      "dimension": 1,
      "order": 1,
      "sites": 4,
      "M": 1.0,
      "queries": 1201,
      "sampled_max_abs_error": 0.08825142570617384,
      "sampled_rmse": 0.019178923809732806,
      "sampled_min_signed_error": 0.0,
      "sampled_max_signed_error": 0.08825142570617384,
      "max_numerical_gap": 2.220446049250313e-16,
      "max_newton_steps": null,
      "site_value_error": 1.1102230246251565e-16,
      "site_gradient_error": 1.1102230246251565e-16,
      "stored_terms": 8,
      "all_queries_solved": true
    },
    {
      "dimension": 1,
      "order": 2,
      "sites": 4,
      "M": 1.0,
      "queries": 1201,
      "sampled_max_abs_error": 0.046092384860077516,
      "sampled_rmse": 0.014658573680898993,
      "sampled_min_signed_error": 0.0,
      "sampled_max_signed_error": 0.046092384860077516,
      "max_numerical_gap": 2.7691910868572216e-22,
      "max_newton_steps": 3,
      "site_value_error": 0.0,
      "site_gradient_error": 0.0,
      "stored_terms": 12,
      "all_queries_solved": true
    },
    {
      "dimension": 1,
      "order": 5,
      "sites": 4,
      "M": 1.0,
      "queries": 1201,
      "sampled_max_abs_error": 0.008200527850743988,
      "sampled_rmse": 0.0020568071004192687,
      "sampled_min_signed_error": 0.0,
      "sampled_max_signed_error": 0.008200527850743988,
      "max_numerical_gap": 3.0794463728639626e-23,
      "max_newton_steps": 1,
      "site_value_error": 0.0,
      "site_gradient_error": 0.0,
      "stored_terms": 24,
      "all_queries_solved": true
    },
    {
      "dimension": 2,
      "order": 1,
      "sites": 4,
      "M": 1.5,
      "queries": 40401,
      "sampled_max_abs_error": 0.37651020742309127,
      "sampled_rmse": 0.13012374547115593,
      "sampled_min_signed_error": -1.6653345369377348e-16,
      "sampled_max_signed_error": 0.37651020742309127,
      "max_numerical_gap": 1.1102230246251565e-15,
      "max_newton_steps": null,
      "site_value_error": 1.6653345369377348e-16,
      "site_gradient_error": 2.220446049250313e-16,
      "stored_terms": 12,
      "all_queries_solved": true
    },
    {
      "dimension": 2,
      "order": 2,
      "sites": 4,
      "M": 1.5,
      "queries": 40401,
      "sampled_max_abs_error": 0.5943157661683431,
      "sampled_rmse": 0.13580732463792422,
      "sampled_min_signed_error": 0.0,
      "sampled_max_signed_error": 0.5943157661683431,
      "max_numerical_gap": 4.560580064250664e-21,
      "max_newton_steps": 3,
      "site_value_error": 0.0,
      "site_gradient_error": 0.0,
      "stored_terms": 24,
      "all_queries_solved": true
    },
    {
      "dimension": 2,
      "order": 5,
      "sites": 4,
      "M": 1.5,
      "queries": 40401,
      "sampled_max_abs_error": 1.1205532304108845,
      "sampled_rmse": 0.11834657265646266,
      "sampled_min_signed_error": 0.0,
      "sampled_max_signed_error": 1.1205532304108845,
      "max_numerical_gap": 3.932277927656148e-21,
      "max_newton_steps": 1,
      "site_value_error": 0.0,
      "site_gradient_error": 0.0,
      "stored_terms": 84,
      "all_queries_solved": true
    }
  ],
  "first_order_checks": {
    "1d": {
      "independent_scipy_max_value_error": 4.440892098500626e-16,
      "site_value_error": 1.1102230246251565e-16,
      "site_gradient_error": 1.1102230246251565e-16
    },
    "2d": {
      "independent_scipy_max_value_error": 1.887379141862766e-15,
      "site_value_error": 1.6653345369377348e-16,
      "site_gradient_error": 2.220446049250313e-16
    }
  },
  "sites_1d": [
    [
      -1.2
    ],
    [
      -0.4
    ],
    [
      0.4
    ],
    [
      1.2
    ]
  ],
  "sites_2d": [
    [
      -0.6,
      -0.6
    ],
    [
      0.6,
      -0.6
    ],
    [
      -0.6,
      0.6
    ],
    [
      0.6,
      0.6
    ]
  ],
  "one_dimensional_target": "sin(x)",
  "two_dimensional_target": "sin((x1+x2)/sqrt(2)) + 0.5*cos((x1-x2)/sqrt(2))"
}


==> Code/Experiments/jet_visualization/whitney-dual/SHA256SUMS.json <==
{
  ".gitignore": "16227bea015615571e77bc6b9748d464a561606ed80a54e80f4ffc6542dbe330",
  "README.md": "06ddaf640354184843a6105acbf295ffcebbd97257bc8f22804f4d552ff06c2b",
  "benchmark_results.json": "c984dd117c0b07d25360591ba828b475c6ff74262785f8c94091cb5e1cbf34f2",
  "benchmarks/benchmark.py": "94d22656ba38be81951cac0cb2cb9c3d93577c93d2adf379c3f3e8a5946f871e",
  "docs/MATHEMATICS.md": "f0c367de6cca3d1a844c7f38c73d572d99574edda9efbe3d3daaf0b5d87e04a0",
  "docs/SOFTWARE_REVIEW.md": "36a52c86980240bea162f71afc9696690bcf4bee33259b1f91d7d8e615dbbb8e",
  "docs/TEST_REVIEW.md": "01e10496789a5aa1dc5cfa4054d2375b74587ced9e942172fae8cf6cc47eb16a",
  "docs/VERIFICATION.md": "3006155472be75a01795eeb5de4e779fa75255189cbca6353ffaa3c05c76863f",
  "examples/minimal.py": "9219e71422a184a9603fbe92d4b175bb447b078f95b4255c687b0d9340ce6b3a",
  "examples/sparse_polynomials.py": "d32da49c37b34ef1115219ff74ba85ec6c56ccd7bdbde9cc110718f5461d2477",
  "pyproject.toml": "b27408569feb27ebe57ebd2f1533eb245d7065dc54dad9605f691932d4c0135b",
  "src/whitney_dual/__init__.py": "617d959561e580ff5acbd788d8e17c46a194b07bbd541bfcb66e418a9c763586",
  "src/whitney_dual/jets.py": "f336c1a55487a78568f6aa9f9136d9956d83b924d9f9dcf0830add8eeca5d29f",
  "src/whitney_dual/model.py": "b74a8e13347ab3783633f96465e4c108129be99ab0f10247df37d427c908fbec",
  "src/whitney_dual/py.typed": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
  "src/whitney_dual/solver.py": "dcd451b21b1fec152bf6876ac117ad9a32f00e85b50aeb22fde12a948f296245",
  "src/whitney_dual/sparse.py": "9e537c9d362727eb17dd31e3ba08eb2ea6a287b33dcb9f881998c73bf2c174ac",
  "tests/test_model.py": "9a9b228d4445ce1e213803adc939dbf2e71df2909efb11ec458891db1ede3ea3",
  "tests/test_solver.py": "69bcce9355249155bd2e5b94d31b5ea3e7d4f61235ce19b774289e79c8eb089c",
  "tests/test_sparse.py": "fecc85f1ea0b421ccfbdebc4e56c890e0b7975940fec187a8da0a261917afe69"
}


==> Code/Experiments/jet_visualization/whitney-dual/benchmark_results.json <==
{
  "seed": 1729,
  "torch": "2.14.0+cpu",
  "python": "3.12.14",
  "platform": "Linux-6.18.44-x86_64-with-glibc2.39",
  "device": "cpu",
  "dtype": "float64",
  "torch_threads": 1,
  "cuda_available": false,
  "rows": [
    {
      "kind": "generic_dual",
      "N": 16,
      "d": 2,
      "query_batch": 32,
      "median_ms": 2.4608350004200474,
      "repeats": 3,
      "max_gap": 3.236530384733442e-18,
      "max_iterations": 6,
      "all_converged": true
    },
    {
      "kind": "generic_dual",
      "N": 128,
      "d": 2,
      "query_batch": 32,
      "median_ms": 3.3781049996832735,
      "repeats": 3,
      "max_gap": 4.365966393605317e-17,
      "max_iterations": 5,
      "all_converged": true
    },
    {
      "kind": "generic_dual",
      "N": 1024,
      "d": 2,
      "query_batch": 32,
      "median_ms": 18.243962999804353,
      "repeats": 3,
      "max_gap": 4.1529511853204286e-17,
      "max_iterations": 5,
      "all_converged": true
    },
    {
      "kind": "generic_dual",
      "N": 128,
      "d": 8,
      "query_batch": 32,
      "median_ms": 5.487370999617269,
      "repeats": 3,
      "max_gap": 1.3153227069565476e-17,
      "max_iterations": 6,
      "all_converged": true
    },
    {
      "kind": "full_extension",
      "N": 16,
      "d": 2,
      "query_batch": 32,
      "median_ms": 1.7582170003151987,
      "repeats": 3,
      "max_gap": 1.2945784126179058e-18,
      "max_iterations": 1,
      "all_converged": true
    },
    {
      "kind": "full_extension",
      "N": 128,
      "d": 2,
      "query_batch": 32,
      "median_ms": 4.866926000431704,
      "repeats": 3,
      "max_gap": 1.673196165094931e-21,
      "max_iterations": 2,
      "all_converged": true
    },
    {
      "kind": "full_extension",
      "N": 1024,
      "d": 2,
      "query_batch": 32,
      "median_ms": 26.84189499996137,
      "repeats": 3,
      "max_gap": 8.99243198281018e-28,
      "max_iterations": 2,
      "all_converged": true
    },
    {
      "kind": "full_extension",
      "N": 128,
      "d": 8,
      "query_batch": 32,
      "median_ms": 34.59730899976421,
      "repeats": 3,
      "max_gap": 1.3955074648175921e-18,
      "max_iterations": 1,
      "all_converged": true
    },
    {
      "kind": "sparse_extension",
      "N": 16,
      "d": 2,
      "query_batch": 32,
      "median_ms": 3.3529479997014278,
      "repeats": 3,
      "max_gap": 1.684510762345841e-20,
      "max_iterations": 2,
      "all_converged": true,
      "order": 2,
      "stored_terms": 32,
      "dense_coefficient_slots": 96
    },
    {
      "kind": "sparse_extension",
      "N": 128,
      "d": 8,
      "query_batch": 32,
      "median_ms": 5.651346999911766,
      "repeats": 3,
      "max_gap": 5.313617537677981e-18,
      "max_iterations": 2,
      "all_converged": true,
      "order": 2,
      "stored_terms": 256,
      "dense_coefficient_slots": 5760
    },
    {
      "kind": "sparse_extension",
      "N": 32,
      "d": 32,
      "query_batch": 8,
      "median_ms": 6.698111999867251,
      "repeats": 3,
      "max_gap": 2.8166410290998768e-39,
      "max_iterations": 1,
      "all_converged": true,
      "order": 8,
      "stored_terms": 64,
      "dense_coefficient_slots": 2460949920
    }
  ]
}


==> Code/Experiments/jet_visualization/whitney-dual/pyproject.toml <==
[build-system]
requires = ["setuptools>=68", "wheel"]
build-backend = "setuptools.build_meta"

[project]
name = "whitney-dual"
version = "0.1.0"
description = "Differentiable PyTorch evaluation of the entropy-variance Whitney extension dual"
readme = "README.md"
requires-python = ">=3.10"
dependencies = ["torch>=2.2"]

[project.optional-dependencies]
test = ["pytest>=8", "numpy>=1.26", "scipy>=1.12"]

[tool.setuptools.packages.find]
where = ["src"]

[tool.setuptools.package-data]
whitney_dual = ["py.typed"]

[tool.pytest.ini_options]
testpaths = ["tests"]
pythonpath = ["src"]



==> Code/Experiments/jet_visualization/whitney_dual-0.1.0.dist-info/top_level.txt <==
whitney_dual


==> Code/Lean/NewAnchor_Lean/lake-manifest.json <==
{
  "version": "1.1.0",
  "packagesDir": ".lake/packages",
  "packages": [
    {
      "url": "https://github.com/leanprover-community/plausible",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "77e08eddc486491d7b9e470926b3dbe50319451a",
      "name": "plausible",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/LeanSearchClient",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "25078369972d295301f5a1e53c3e5850cf6d9d4c",
      "name": "LeanSearchClient",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/import-graph",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "e6a9f0f5ee3ccf7443a0070f92b62f8db12ae82b",
      "name": "importGraph",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/ProofWidgets4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "c4919189477c3221e6a204008998b0d724f49904",
      "name": "proofwidgets",
      "manifestFile": "lake-manifest.json",
      "inputRev": "v0.0.57",
      "inherited": true,
      "configFile": "lakefile.lean"
    },
    {
      "url": "https://github.com/leanprover-community/aesop",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "5d50b08dedd7d69b3d9b3176e0d58a23af228884",
      "name": "aesop",
      "manifestFile": "lake-manifest.json",
      "inputRev": "master",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/quote4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "fa4f7f15d97591a9cf3aa7724ba371c7fc6dda02",
      "name": "Qq",
      "manifestFile": "lake-manifest.json",
      "inputRev": "master",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/batteries",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "f5d04a9c4973d401c8c92500711518f7c656f034",
      "name": "batteries",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover/lean4-cli",
      "type": "git",
      "subDir": null,
      "scope": "leanprover",
      "rev": "02dbd02bc00ec4916e99b04b2245b30200e200d0",
      "name": "Cli",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/mathlib4.git",
      "type": "git",
      "subDir": null,
      "scope": "",
      "rev": "c44e0c8ee63ca166450922a373c7409c5d26b00b",
      "name": "mathlib",
      "manifestFile": "lake-manifest.json",
      "inputRev": "v4.19.0",
      "inherited": false,
      "configFile": "lakefile.lean"
    }
  ],
  "name": "whitney_theorem1",
  "lakeDir": ".lake"
}


==> Code/Lean/NewAnchor_Lean/lakefile.toml <==
name = "whitney_theorem1"
version = "0.2.0"
defaultTargets = ["Theorem1"]

[leanOptions]
autoImplicit = false

[[require]]
name = "mathlib"
git = "https://github.com/leanprover-community/mathlib4.git"
rev = "v4.19.0"

[[lean_lib]]
name = "Theorem1"


==> Code/Lean/NewAnchor_Lean/verification/report.json <==
{
  "all_helper_axioms": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "all_helper_dependencies_approved": true,
  "anchor_filename": "Pasted text(20261004-061048).txt",
  "anchor_sha256": "849b4f9b8f5836d90e713dd9cc8f36e8fd248690883570a71c5afcb959a565cd",
  "audit_success": true,
  "build_success": true,
  "certificate_axioms_approved": true,
  "certificate_success": true,
  "commands": [
    {
      "argv": [
        "lake",
        "build"
      ],
      "exit_code": 0,
      "log": "verification/build.log",
      "seconds": 5.197013951998088
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "-o",
        "verification/Certificate.olean",
        "Certificate.lean"
      ],
      "exit_code": 0,
      "log": "verification/certificate.log",
      "seconds": 21.546760287001234
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "Audit.lean"
      ],
      "exit_code": 0,
      "log": "verification/audit.log",
      "seconds": 11.691990114999498
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "/tmp/whitney-audit-kosul_lf/custom_axiom.lean"
      ],
      "exit_code": 0,
      "log": "verification/negative_custom_axiom.log",
      "seconds": 12.067695161000302
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "/tmp/whitney-audit-kosul_lf/proof_hole.lean"
      ],
      "exit_code": 0,
      "log": "verification/negative_proof_hole.log",
      "seconds": 11.895707659001346
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "/tmp/whitney-audit-kosul_lf/unused_axiom.lean"
      ],
      "exit_code": 0,
      "log": "verification/negative_unused_axiom.log",
      "seconds": 12.11808915399888
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "/tmp/whitney-audit-kosul_lf/unused_definition_hole.lean"
      ],
      "exit_code": 0,
      "log": "verification/negative_unused_definition_hole.log",
      "seconds": 12.044081255000492
    },
    {
      "argv": [
        "lake",
        "env",
        "lean",
        "/tmp/whitney-audit-kosul_lf/private_proof_hole.lean"
      ],
      "exit_code": 0,
      "log": "verification/negative_private_proof_hole.log",
      "seconds": 11.71219000000201
    }
  ],
  "compiled_certificate_sha256": "043ed65acbd5dc27d38501f75a2580833a675831eeaa6f36eae4c728f7e8931f",
  "compiled_helper_proofs": [
    "Whitney.Circuit.RawProgram.geometryEmission_distances",
    "Whitney.Circuit.RAM.copyEndState_word._proof_3",
    "Whitney.Circuit.RawProgram.radiusScalePacket_count",
    "Whitney.FirstOrder.meanMap.eq_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_count",
    "Whitney.Circuit.RawProgram.coordinateEqualities_lower",
    "Whitney.Circuit.Node.parents.eq_2",
    "Whitney.FiniteNets.net_eq_full_of_separated",
    "Whitney.AnchorExamples.symmetricData.eq_1",
    "Whitney.Circuit.RAM.Instruction.realLiteral.injEq",
    "Whitney.VarianceRegularity.reconstruction_at_site_eq_witness",
    "Whitney.OptimizerSeries.gibbsSeriesInput_ge_six",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.eq_1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.eq_1",
    "Whitney.Circuit.arbitrary_polynomial_circuit",
    "Whitney.Circuit.RawProgram.emitFamily_depth_le",
    "Whitney.Polarization.norm_sign",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_12",
    "Whitney.CircuitReduction.Tree.evalProd.eq_3",
    "Whitney.Circuit.RAM.copiedFrames_untouched",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_2",
    "Whitney.theorem1_without_definability",
    "Whitney.Circuit.global_formula_domains",
    "Whitney.NormalizedPrimitives.radius_inverse_nat_series",
    "Whitney.Circuit.RAM.siteInputValue._proof_1",
    "Whitney.Circuit.RawProgram.inverseEmission.eq_1",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.eq_1",
    "Whitney.FiniteTransport.Coupling.mk.injEq",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual.injEq",
    "Whitney.Circuit.RAM.CopyMode.real.sizeOf_spec",
    "Whitney.nearestSiteDistance_eq_infDist",
    "Whitney.approximationConstant.eq_1",
    "Whitney.Optimizer.covariance._proof_11",
    "Whitney.Circuit.RawProgram.emitScale_allDepth._proof_1",
    "Whitney.localInverse_iteratedFDeriv_bound",
    "Whitney.CircuitReduction.Tree.evalSum.eq_1",
    "Whitney.Circuit.RawProgram.input_coordinate_equality",
    "Whitney.Circuit.RawProgram.depth_lt_of_edge",
    "Whitney.FiniteTransport.iterate._proof_7",
    "Whitney.Circuit.RAM.vertexLabel._proof_5",
    "Whitney.Circuit.RAM.siteInputLength_pos",
    "Whitney.radius_pow_eq_sum._proof_1",
    "Whitney.Circuit.RawProgram.emitMonomial_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitTerms_allDepth",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_9",
    "Whitney.HighOrder.normalizedValue_is_minimum",
    "Whitney.Circuit.RawProgram.emitSquare_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_depth_le._proof_1",
    "Whitney.Circuit.OffsiteDomains.distance_denominator",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_5",
    "Whitney.Circuit.RawProgram.indicatorEmission_defined",
    "Whitney.Circuit.RawProgram.logSumEmission_value",
    "Whitney.CircuitReduction.depth_fullTree._proof_13",
    "Whitney.CurrentAnchor.minimum_attained",
    "Whitney.Circuit.Complexity.height_pow",
    "Whitney.Circuit.RAM.copyProgram_runs",
    "Whitney.Circuit.RAM.Instruction.wordNot.sizeOf_spec",
    "Whitney.Circuit.RawProgram.old.eq_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_depth_le",
    "Whitney.Circuit.RawProgram.zeroFamily_injective",
    "Whitney.FirstOrder.psi_at_vertex_minimum",
    "Whitney.Circuit.PolynomialData.mk.sizeOf_spec",
    "Whitney.Circuit.RAM.copyProgram_length",
    "Whitney.Circuit.RAM.Adjacency.serialWord.eq_1",
    "Whitney.Circuit.RawProgram.inverseEmission._proof_1",
    "Whitney.Optimizer.normalized_minimizer_bounds",
    "Whitney.Circuit.RawProgram.finishMaster_divisionDiscipline",
    "Whitney.Circuit.RAM.State.mk.injEq",
    "Whitney.cubeDerivativeSup_le",
    "Whitney.VarianceRegularity.normalizedCurveExponent_zero",
    "Whitney.FiniteSitesScale.full_net_after_cutoff",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_6",
    "Whitney.Majorants.power_mul_exp_neg_le",
    "Whitney.Circuit.RAM.WordOp.add.sizeOf_spec",
    "Whitney.FiniteSitesScale.doubling_small_radius",
    "Whitney.Circuit.RawProgram.old._proof_4",
    "Whitney.Circuit.RawNode.domain_map",
    "Whitney.Circuit.RawNode.sort.eq_3",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_1",
    "Whitney.Majorants.affineGibbsNumerator_hasFPowerSeriesAt",
    "Whitney.one_le_normalizedErrorSeriesConstant",
    "Whitney.VarianceFamily.theta_pos",
    "Whitney.Offsite.contDiffAt_varianceCoefficient",
    "Whitney.Circuit.RawProgram.emitCoefficient._proof_2",
    "Whitney.Circuit.RawProgram.stable_other_order",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_2._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.Extends.embedding._proof_13",
    "Whitney.Circuit.RawProgram.normalizeWeights_value",
    "Whitney.Circuit.RAM.copyCell.eq_1",
    "Whitney.Circuit.RawProgram.packet_safe_value",
    "Whitney.Circuit.Node.value.eq_1",
    "Whitney.Optimizer.vertexPath.eq_1",
    "Whitney.zeroEnvelope_at_site",
    "Whitney.GeometryWeights.three_step_ancestor",
    "_private.Theorem1.CircuitPolynomial.0._proof_9",
    "Whitney.Majorants.instNormedAddCommGroupContinuousLinearMapRealIdProd_theorem1._proof_1",
    "Whitney.Circuit.RawProgram.all_reach_fresh._proof_1",
    "Whitney.Circuit.Node.unary.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.jump.injEq",
    "Whitney.Circuit.RawProgram.computation._proof_9",
    "Whitney.Circuit.RawProgram.exponentialTerm.eq_1",
    "Whitney.Circuit.RAM.Adjacency.serialWord_bound._proof_19",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.inversePowerEmission._proof_6",
    "Whitney.Circuit.RAM.inputRecord._proof_7",
    "Whitney.Polarization.sign_sq",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_le._proof_3",
    "Whitney.Circuit.RawProgram.distanceFamily_defined",
    "Whitney.closure_openUnitCube._proof_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.eq_1",
    "Whitney.OptimizerSeries.geometricSeries_const",
    "Whitney.Circuit.RawProgram.inverseEmission_depth",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_1",
    "Whitney.Circuit.RAM.WordTest.equal.sizeOf_spec",
    "Whitney.GeometricPrimitives.log_norm_ratio_series",
    "Whitney.HighOrder.beta_pos",
    "Whitney.Circuit.RAM.Tag.code.eq_8",
    "Whitney.CircuitReduction.heap_prod._proof_3",
    "Whitney.Circuit.RAM.fieldAddress_injective._proof_13",
    "Whitney.Circuit.RawNode.depth.eq_1",
    "Whitney.Polarization.flip.eq_1",
    "Whitney.Circuit.RAM.siteInputAddress_injective",
    "Whitney.Circuit.Circuit.output_has_no_child",
    "Whitney.NormalizedPrimitives.normalized_w_series_of_b_series",
    "Whitney.CircuitReduction.evalProd_reduce._proof_12",
    "Whitney.VarianceFamily.theta_mem_simplex",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_8",
    "Whitney.hasFDerivAt_taylorPolynomial_succ._proof_1",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_15",
    "Whitney.FirstOrder.potential_change_point",
    "Whitney.Circuit.RawProgram.divisionDiscipline_snoc._proof_1",
    "Whitney.Circuit.RAM.dagRecord.eq_1",
    "Whitney.Circuit.RawNode.unary.injEq",
    "Whitney.Circuit.RawProgram.emitFamily._proof_7",
    "Whitney.Optimizer.objectiveGradient._proof_2",
    "Whitney.Circuit.squareDAG._proof_5",
    "Whitney.Circuit.RawProgram.distanceEmission_divisionDiscipline",
    "Whitney.Scales.sum_scale_lt",
    "Whitney.Circuit.RawProgram.input._proof_7",
    "Whitney.Circuit.RawProgram.zeroClosure_count._proof_6",
    "Whitney.Circuit.RAM.initialReal_at_site._proof_8",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_11",
    "Whitney.Circuit.RawProgram.emitPolynomial_count",
    "Whitney.Circuit.emitTree._proof_18",
    "Whitney.Circuit.RAM.copyRealFrame.eq_1",
    "Whitney.Circuit.UnaryGate.log.sizeOf_spec",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_zero",
    "Whitney.Circuit.ReductionOp.gate_domain",
    "Whitney.Optimizer.covariance_nonneg",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_11._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.normalizeWeights_divisionDiscipline",
    "Whitney.Circuit.RawNode.map._proof_1",
    "Whitney.Circuit.RAM.Tag.code.eq_3",
    "Whitney.Optimizer.normalized_lower_moment._proof_1",
    "Whitney.Circuit.emitReduction_complexity._proof_2",
    "Whitney.Circuit.RawProgram.safePacket._proof_7",
    "Whitney.SmoothImplicit.triangularEquiv._proof_2",
    "Whitney.Circuit.RAM.Instruction.wordLiteral.injEq",
    "Whitney.taylorCoefficientSeries._proof_4",
    "Whitney.Optimizer.relativeEntropy_gibbs",
    "Whitney.WeightHierarchy.Hierarchy.support",
    "Whitney.VarianceRegularity.normalizedB_factorial_bound",
    "Whitney.Circuit.RawNode.domain_congr",
    "Whitney.VarianceFamily.normalized_distance_moment._proof_2",
    "Whitney.CircuitReduction.Tree.binaryCount.eq_3",
    "Whitney.CircuitReduction.gateCount_reduce._proof_12",
    "Whitney.Circuit.Complexity.height_polynomial_count",
    "Whitney.Circuit.RawProgram.siteIndicators_depth_le",
    "Whitney.Circuit.RawProgram.distanceEmission_allDepth._proof_1",
    "Whitney.sum_cubeJetMajorant_le",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_13",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.eq_2",
    "Whitney.Circuit.RawProgram.polynomialTerms_degree",
    "Whitney.VarianceRegularity.entropy_endpoint_regularity",
    "Whitney.CircuitPolynomialBounds.factors_injective",
    "Whitney.Circuit.RawProgram.productFamily_count",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.eq_2",
    "Whitney.Circuit.RawProgram.emitFamily_depth_le._proof_2",
    "Whitney.GeometricPrimitives.log_radius_ratio_eq",
    "Whitney.Circuit.RawProgram.flagPacket._proof_2",
    "Whitney.Circuit.RawProgram.productFamily_injective",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_6._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.exponentialFamily_defined",
    "Whitney.Circuit.RawProgram.distanceFamily_depth_le",
    "Whitney.Circuit.DAG.value_unique._proof_8",
    "Whitney.GeometricPrimitives.log_inversePowerSum_ratio_series",
    "Whitney.Optimizer.normalized_reference_coefficient._proof_2",
    "Whitney.Circuit.RawProgram.value_prefix",
    "Whitney.Circuit.RawProgram.distanceFamily_allDepth",
    "Whitney.Circuit.UnaryGate.domain.eq_3",
    "Whitney.cubeJetMajorant_mono",
    "Whitney.WeightHierarchy.Next.support",
    "Whitney.Circuit.RawNode.binary.inj",
    "Whitney.Circuit.RAM.copiedFrames.eq_1",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined._proof_14",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.VarianceRegularity.normalizedErrorLine.eq_1",
    "Whitney.Circuit.RawProgram.zeroClosure._proof_3",
    "Whitney.Circuit.RawProgram.logSumEmission._proof_14",
    "Whitney.Circuit.emitTree_reaches._proof_5",
    "Whitney.Circuit.RawProgram.zeroClosure_discipline",
    "Whitney.Circuit.RawProgram.flagPacket._proof_3",
    "Whitney.Circuit.RAM.Instruction.realLiteral.sizeOf_spec",
    "Whitney.CircuitReduction.Tree.branch.inj",
    "Whitney.Majorants.gibbs_barycenter_change_of_base",
    "Whitney.Circuit.RawProgram.emitCoefficient_value",
    "Whitney.Circuit.RawProgram.radiusValues_eq_radius._proof_1",
    "Whitney.NormalizedPrimitives.corrected_gradient_series._proof_1",
    "Whitney.Majorants.centeredStationarity_zero_slice",
    "Whitney.Circuit.RawProgram.emitFamily_injective._proof_13",
    "Whitney.Circuit.RAM.Instruction.copyWord.inj",
    "Whitney.Circuit.RawProgram.emitFamily_defined",
    "Whitney.Circuit.RawProgram.radiusValues_pos",
    "Whitney.Circuit.RawProgram.zeroSum_lower._proof_3",
    "Whitney.WeightTransfer.donor_column_eq_diagonal",
    "Whitney.Circuit.squareDAG._proof_1",
    "Whitney.Circuit.RawProgram.normalizeWeights._proof_1",
    "Whitney.Majorants.fst_pullback_geometric_bound._proof_3",
    "Whitney.Circuit.RawProgram.safeCoordinates_depth_le",
    "Whitney.AnchorExamples.symmetric_reconstruction",
    "Whitney.error_bound_of_fill_radius",
    "Whitney.Circuit.StablePartition.label_lt._proof_3",
    "Whitney.Circuit.RawProgram.zeroPrefix_discipline._proof_3",
    "Whitney.OptimizerSeries.implicit_geometricSeries",
    "Whitney.Circuit.emitReduction_nonconstant",
    "Whitney.HighOrder.normalizedCurveMean.eq_1",
    "Whitney.Circuit.RAM.Tag.equal.sizeOf_spec",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_14",
    "Whitney.Circuit.RawProgram.toDAG_definedAt",
    "Whitney.Circuit.TreeEmission.depth_output",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_3",
    "Whitney.Circuit.OffsiteDomains.weights_denominator",
    "Whitney.Circuit.RAM.Adjacency.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_depth",
    "Whitney.taylorPolynomial_succ",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.eq_1",
    "Whitney.CircuitReduction.paddedSize.eq_1",
    "Whitney.Scales.scale_strictAnti",
    "Whitney.Circuit.RawProgram.emitShift.eq_1",
    "Whitney.theorem1_of_uniform_parametric_estimates",
    "Whitney.Circuit.RawNode.value.eq_1",
    "Whitney.Majorants.partialGradientMap._proof_15",
    "Whitney.Circuit.RAM.Word.add_no_wrap",
    "Whitney.Offsite.contDiffAt_reconstruction_of_selectedWeights",
    "Whitney.OptimizerSeries.HasGeometricSeries.congr",
    "Whitney.Data.mk.sizeOf_spec",
    "Whitney.HighOrder.scalar_normalized_cost_bounds",
    "Whitney.Circuit.RawProgram.depth_old",
    "Whitney.Circuit.RawProgram.DefinedAt.eq_1",
    "Whitney.theorem1_conclusions_of_higherOrderEstimates",
    "Whitney.Circuit.Complexity.size_polynomial_absorb",
    "Whitney.CircuitReduction.gateCount_reduce",
    "Whitney.Circuit.OffsiteDomains.radius_root_exponent",
    "Whitney.Circuit.RawNode.binary.injEq",
    "Whitney.Circuit.RawProgram.zeroPrefix_handle_val",
    "Whitney.finite_sum_quarter_pow_le",
    "Whitney.Circuit.RawProgram.polynomialTerms.eq_1",
    "Whitney.FiniteNets.Separated.eq_1",
    "Whitney.WeightTransfer.parentTransport_column",
    "Whitney.Circuit.RAM.copyRealFrame.eq_2",
    "Whitney.Circuit.RawProgram.FreshEmission.mk.injEq",
    "Whitney.Circuit.RawProgram.emitInverse_depth._proof_1",
    "Whitney.Circuit.Circuit.output_has_no_child._proof_6",
    "Whitney.Circuit.RAM.Tag.code.eq_7",
    "Whitney.Offsite.varianceCoefficient._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_3",
    "Whitney.theta_nonneg",
    "Whitney.Circuit.RawProgram.FreshEmission.fresh_output",
    "Whitney.Circuit.RawProgram.fresh._proof_6",
    "Whitney.Circuit.RAM.State.mk.inj",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_4",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual.sizeOf_spec",
    "Whitney.Circuit.RawProgram.finishMaster._proof_2",
    "Whitney.WeightTransfer.finite_euclidean_transfer",
    "Whitney.Circuit.emitTree._proof_24",
    "Whitney.Circuit.RawProgram.polynomialFamily_allDepth",
    "Whitney.nearestSiteDistance_le_radius._proof_4",
    "Whitney.Circuit.RawProgram.distanceFamily_value",
    "Whitney.FirstOrder.chosenMean_at_vertex_minimum",
    "Whitney.Circuit.OffsiteDomains.distance_nonnegative",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_10",
    "Whitney.Majorants.hasFPowerSeriesAt_fderiv_geometric_bound",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_1",
    "Whitney.Circuit.RAM.Word.ofNat_val_of_lt",
    "Whitney.Offsite.scale_abstractObjective._proof_2",
    "Whitney.quantitativeInverseRadius._proof_1",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_16",
    "Whitney.Circuit.RawProgram.emitShift_allDepth._proof_1",
    "Whitney.Circuit.RAM.Word.sub.eq_1",
    "Whitney.FiniteNets.eventually_full_nets",
    "Whitney.Circuit.StablePartition.secondOrder._proof_2",
    "Whitney.norm_sub_bound_of_deriv_bound_Ioo",
    "Whitney.VarianceRegularity.normalized_neg_log_partition_bound",
    "Whitney.distanceScaleBase._proof_1",
    "Whitney.error_scale_identity",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_5",
    "Whitney.WeightHierarchy.Stage.mk.inj",
    "Whitney.FiniteSitesScale.containingScale_pos",
    "Whitney.Circuit.RawProgram.finishMaster._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_4",
    "Whitney.Circuit.RAM.nodeRecord_injective",
    "Whitney.Circuit.emitTree._proof_32",
    "Whitney.siteBallMass_mono",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_8",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk.inj",
    "Whitney.zero_witness_lipschitz",
    "Whitney.Circuit.RawNode.domain_sort",
    "Whitney.Circuit.RAM.WordOp.bitXor.sizeOf_spec",
    "Whitney.OptimizerSeries.HasGeometricSeries.norm_value_le",
    "Whitney.higherOrderEstimates_of_normalized_line_bound._proof_2",
    "Whitney.Circuit.RAM.Instruction.branchReal.sizeOf_spec",
    "Whitney.Circuit.RawProgram.siteIndicators_allDepth",
    "Whitney.Circuit.RawProgram.emitInverse_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth",
    "Whitney.Circuit.RAM.initialState_reads_M",
    "Whitney.Circuit.RawProgram.polynomialTerms_length",
    "Whitney.Circuit.RawProgram.emitPolynomial_depth_le._proof_20",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial._proof_6",
    "Whitney.Scales.exists_coarse_scale._proof_2",
    "Whitney.Optimizer.covariance._proof_10",
    "Whitney.CircuitReduction.depth_fullTree._proof_14",
    "Whitney.WeightHierarchy.Next.mk.injEq",
    "Whitney.Majorants.normalized_vector_energy_bounds",
    "Whitney.Circuit.RawProgram.finishMaster_count",
    "Whitney.FiniteTransport.Coupling.reindex_right._proof_2",
    "Whitney.reconstruction_analyticOnNhd_offsites",
    "Whitney.Circuit.RawProgram.Extends.depth_embedding",
    "Whitney.HighOrder.normalizationC_bounds",
    "Whitney.OptimizerSeries.implicitSeriesConstant._proof_3",
    "Whitney.radius_power_le_doubling._proof_4",
    "Whitney.Circuit.RawProgram.emitFamily_injective",
    "Whitney.Circuit.RawProgram.distanceEmission_count",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.state_ext",
    "Whitney.Circuit.RawProgram.closureDepthFactor_le",
    "Whitney.Majorants.numeratorExtractionMap._proof_20",
    "Whitney.VarianceRegularity.normalizedW_bounds._proof_1",
    "Whitney.VarianceRegularity.normalizedValue_eq_objective",
    "Whitney.FiniteTransport.Coupling.comp_boundedDisplacement",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_4",
    "Whitney.Polarization.bijectiveEquivPerm._proof_3",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_5",
    "Whitney.Circuit.RawNode.binary.sizeOf_spec",
    "Whitney.Circuit.RawProgram.distanceEmission_value",
    "Whitney.Majorants.numeratorExtractionMap.eq_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_3._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Offsite.contDiffAt_temperature",
    "Whitney.HighOrder.normalizedPi_factorial_moment",
    "Whitney.Circuit.RawProgram.old_ne_fresh._proof_7",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series._proof_2",
    "Whitney.CircuitReduction.depth_fullTree._proof_17",
    "Whitney.Circuit.RAM.Instruction.embedWord.injEq",
    "Whitney.Circuit.RawProgram.nodeAt_castSucc",
    "Whitney.Optimizer.covariance._proof_5",
    "Whitney.Circuit.RAM.Adjacency.mk.injEq",
    "Whitney.Optimizer.affineLine_zero",
    "Whitney.GeometricPrimitives.quadraticSeries_hasFPowerSeriesAt._proof_1",
    "Whitney.VarianceFamily.offSiteValue_zero",
    "Whitney.Circuit.RawProgram.globalEmission._proof_12",
    "Whitney.Circuit.RawProgram.emitTerms_nodup",
    "Whitney.Circuit.RawProgram.edge_to_fresh",
    "Whitney.reconstructionConstant_low",
    "Whitney.Circuit.RAM.dagRecord._proof_9",
    "Whitney.Circuit.RawProgram.distanceEmission._proof_1",
    "Whitney.Circuit.DAG.depthStage._proof_2",
    "Whitney.HighOrder.normalizedB.eq_1",
    "Whitney.HighOrder.normalizedPartition_pos",
    "Whitney.Offsite.varianceCoefficient_pos",
    "Whitney.normalizedLineRate.eq_1",
    "Whitney.FiniteTransport.Coupling.comp_positive_path",
    "Whitney.Circuit.RAM.copyEndState_real",
    "Whitney.VarianceFamily.radius_fixed_exponent",
    "Whitney.Circuit.RawProgram.emitPolynomial_divisionDiscipline",
    "Whitney.WeightHierarchy.Stage.total",
    "Whitney.Circuit.RawProgram.weightFamily_nonconstant",
    "Whitney.Circuit.StablePartition.firstCount.eq_1",
    "Whitney.Optimizer.contDiffAt_minimizer_weights",
    "Whitney.top_taylor_derivative_eq",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_4",
    "Whitney.bilinearSeries_coefficient_bound",
    "Whitney.Circuit.RAM.dagRecord_computation",
    "Whitney.iteratedDeriv_affine_line",
    "Whitney.Circuit.circuitCoefficient_pos",
    "Whitney.WeightTransfer.shift_square_sum",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_3",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_1",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_allDepth._proof_2",
    "Whitney.HighOrder.offSiteValue_normalization_identity",
    "Whitney.Circuit.RAM.Instruction.wordOp.sizeOf_spec",
    "Whitney.VarianceFamily.normalized_distance_moment._proof_4",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_6",
    "Whitney.zero_order_objective",
    "Whitney.Circuit.emitReduction_count_lt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_reg",
    "Whitney.Circuit.RAM.WordOp.mul.sizeOf_spec",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle.eq_1",
    "Whitney.Circuit.RawProgram.zeroClosure_count",
    "Whitney.HighOrder.normalizedPartition_curve_identity",
    "Whitney.VarianceRegularity.uniform_family._proof_3",
    "Whitney.Circuit.RawProgram.globalPolynomialsY.eq_1",
    "Whitney.reconstructionConstant_growth._proof_7",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_depth._proof_14",
    "Whitney.Circuit.RAM.Instruction.execute.eq_3",
    "Whitney.GeometricPrimitives.log_norm_ratio_series_scaled",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.eq_2",
    "Whitney.Circuit.extensionCircuit_computes",
    "Whitney.Circuit.RawProgram.inversePowerEmission_depth_le._proof_1",
    "Whitney.Optimizer.entropy_vertexPath._proof_1",
    "Whitney.Circuit.Complexity.depth_bound_absorb",
    "Whitney.FirstOrder.hasFDerivAt_potential",
    "Whitney.HighOrder.normalized_mean_exists_unique",
    "Whitney.VarianceRegularity.norm_scaled_le",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_6",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data",
    "Whitney.WeightTransfer.continuous_column",
    "Whitney.Circuit.RawProgram.emitMonomial_defined",
    "Whitney.Circuit.exponentialFactor_eq",
    "Whitney.Circuit.global_master_certificate",
    "Whitney.Optimizer.stationaryMap_zero_unique",
    "Whitney.FiniteTransport.Coupling.strictDisplacement.le",
    "Whitney.Circuit.ReductionOp.eval_input",
    "Whitney.Circuit.RawProgram.emitSquare_allDepth._proof_2",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_6",
    "Whitney.VarianceFamily.endpointWeights_unique",
    "Whitney.power_eq_two_mul._proof_1",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_9",
    "Whitney.OptimizerSeries.HasGeometricSeries.mono",
    "Whitney.FirstOrder.chosenMinimizer_spec",
    "Whitney.Circuit.RAM.Tag.power.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitPolynomial_count_lt",
    "Whitney.Circuit.RawProgram.emitFamily_divisionDiscipline._proof_2",
    "Whitney.hasFDerivAt_diagonal_at_center",
    "Whitney.HighOrder.normalizedPartition_curve_identity._proof_2",
    "Whitney.Circuit.RAM.StoresCircuit._proof_6",
    "Whitney.Optimizer.covariance._proof_3",
    "Whitney.Majorants.gibbsChangeExponent.eq_1",
    "Whitney.continuous_objective",
    "Whitney.HighOrder.power_succ_le_one_add_double._proof_3",
    "Whitney.Circuit.UnaryGate.value.eq_1",
    "Whitney.Circuit.RawProgram.productEmission_divisionDiscipline",
    "Whitney.Circuit.RawNode.value_map",
    "Whitney.Circuit.RawProgram.globalEmission._proof_10",
    "Whitney.CircuitPolynomialBounds.encode._proof_2",
    "Whitney.Circuit.Node.unary.injEq",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_3",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_5",
    "Whitney.VarianceRegularity.objective_normalization_identity",
    "Whitney.OptimizerSeries.HasGeometricSeries._proof_2",
    "Whitney.Circuit.RawProgram.globalEmission_divisionDiscipline",
    "Whitney.Circuit.Complexity.height_gate_count",
    "Whitney.Circuit.squareDAG._proof_3",
    "Whitney.Circuit.RawProgram.exponentialFamily_divisionDiscipline",
    "Whitney.CircuitReduction.Tree.binaryCount.eq_2",
    "Whitney.Circuit.RawProgram.exponentialFamily_value",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_7",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_4",
    "Whitney.Optimizer.covariance._proof_7",
    "Whitney.HighOrder.normalizedPi_sum",
    "Whitney.normalized_distance_moment._proof_2",
    "Whitney.VarianceFamily.radius_pos",
    "Whitney.Circuit.RawProgram.nodeAt_parent_lt._proof_13",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_11",
    "Whitney.top_taylor_derivative_constant",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_1",
    "Whitney.Optimizer.relativeEntropy.eq_1",
    "Whitney.CircuitReduction.prod_range_pairs",
    "Whitney.Circuit.RawProgram.emitMonomial_depth_le",
    "Whitney.Circuit.distanceSum.eq_1",
    "Whitney.AnchorExamples.symmetric_endpoints_differ",
    "Whitney.FirstOrder.sharp_square_identity",
    "Whitney.Circuit.RawProgram.weightFamily_count",
    "Whitney.radius_pow_eq_sum",
    "Whitney.NormalizedPrimitives.normalized_b_series._proof_1",
    "Whitney.Circuit.DAG.input._proof_2",
    "_private.Theorem1.CircuitBuilder.0._proof_12",
    "Whitney.Circuit.RawProgram.relabel_symm_input",
    "Whitney.Circuit.RawProgram.globalEmission._proof_11",
    "Whitney.regularity_of_top_derivative_bound",
    "Whitney.Majorants.normalized_energy_average_le",
    "Whitney.HighOrder.normalizedValue_eq_neg_log_partition",
    "Whitney.Offsite.selectedWeights_abstract_min",
    "Whitney.Circuit.RAM.nodeRecord.eq_2",
    "Whitney.Circuit.RawProgram.flagPacket_divisionDiscipline",
    "Whitney.CircuitReduction.evalSum_reduce",
    "Whitney.Circuit.RAM.Word.ofNat._proof_1",
    "Whitney.Circuit.RawProgram.emitInverse_allDepth._proof_1",
    "Whitney.norm_sub_bound_on_closure",
    "Whitney.Circuit.Complexity.height_gate_count._proof_1",
    "Whitney.instNormedAddCommGroupContinuousLinearMapRealId_theorem1._proof_1",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_defined._proof_3",
    "Whitney.VarianceRegularity.normalizedPi_tail",
    "Whitney.Circuit.extensionCircuit._proof_1",
    "Whitney.Circuit.RawNode.isConstant.eq_1",
    "Whitney.Circuit.RAM.division_by_zero_undefined",
    "Whitney.instNormedSpaceRealContinuousLinearMapId_theorem1._proof_2",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth._proof_2",
    "Whitney.VarianceRegularity.normalized_line_bound_of_value_series._proof_1",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_5",
    "Whitney.Circuit.RawProgram.snoc.injEq",
    "Whitney.Circuit.RAM.Tag.log.sizeOf_spec",
    "Whitney.Circuit.RawProgram.coordinateEqualities_injective._proof_1",
    "Whitney.NormalizedPrimitives.mul_series",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle_defined",
    "Whitney.Circuit.RawProgram.emitFamily._proof_6",
    "Whitney.FirstOrder.weighted_bracket_identity",
    "Whitney.strictConvexOn_objective",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_5",
    "Whitney.Circuit.RAM.Record.eq_of_fields",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_5",
    "Whitney.Circuit.RAM.copyProgram_finish",
    "Whitney.Offsite.contDiffAt_distance",
    "Whitney.Circuit.offsiteFlag.eq_1",
    "Whitney.Circuit.RawProgram.squaredCoordinates_injective",
    "Whitney.Optimizer.strictConvexOn_relativeEntropy",
    "Whitney.correctedGradient._proof_2",
    "Whitney.Majorants.partialGradientMap._proof_8",
    "Whitney.VarianceFamily.neg_normalizedEnergy",
    "Whitney.Packing.outer_sites_card_le",
    "Whitney.Optimizer.contDiffAt_gibbs_parameters",
    "Whitney.GeometricPrimitives.inversePowerSum_ratio_eq",
    "Whitney.Circuit.StablePartition.count_partition",
    "Whitney.normalized_line_tensor_bound",
    "Whitney.Circuit.DAG.value.eq_1",
    "Whitney.Circuit.RAM.Instruction.jump.sizeOf_spec",
    "Whitney.Circuit.RawProgram.Extends.trans",
    "Whitney.Circuit.RawProgram.safeCoordinates_allDepth",
    "Whitney.Circuit.RawProgram.emitFamily_injective._proof_12",
    "Whitney.Circuit.RawProgram.squaredCoordinates_count",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_13",
    "Whitney.Circuit.RAM.serialize_injective",
    "Whitney.CircuitReduction.heap_children_distinct",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.eq_1",
    "Whitney.VarianceFamily.contDiffAt_theta",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial._proof_4",
    "Whitney.Circuit.RawProgram.momentEmission.eq_1",
    "Whitney.Optimizer.stationaryMap_zero_of_minimizer",
    "Whitney.Circuit.RAM.Tag.code.eq_6",
    "Whitney.Circuit.RawProgram.zeroFamily_value",
    "Whitney.Circuit.UnaryGate.power.sizeOf_spec",
    "Whitney.Circuit.RawProgram.productEmission_depth_le",
    "Whitney.Circuit.DAG.computation._proof_4",
    "Whitney.Circuit.emitReduction_count",
    "Whitney.CircuitReduction.paddedSize_lt_twice._proof_13",
    "_private.Theorem1.CircuitRAM.0._proof_8",
    "Whitney.Circuit.RawProgram.stable_divisionsOrdered",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_2",
    "Whitney.VarianceRegularity.normalizedCurveMean_zero",
    "Whitney.nearestSiteDistance.eq_1",
    "Whitney.HighOrder.normalizedB_bound",
    "Whitney.Circuit.extensionCircuit_bounds._proof_3",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_15",
    "Whitney.Circuit.RawProgram.Extends.value_embedding",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial._proof_5",
    "Whitney.FirstOrder.extension_gradient_lipschitz_bound",
    "Whitney.Circuit.RawProgram.weightFamily_allDepth",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth",
    "Whitney.Circuit.RawProgram.emitShift_divisionDiscipline",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.eq_1",
    "Whitney.Circuit.RAM.Address.resolve.eq_1",
    "Whitney.Circuit.RawProgram.nodeAt_last",
    "Whitney.HighOrder.normalizedPi_tail",
    "Whitney.CircuitPolynomialBounds.encode._proof_3",
    "Whitney.Circuit.DAG.depthStage_stable._proof_8",
    "Whitney.Circuit.RawProgram.packet_safeCoords_injective",
    "Whitney.NormalizedPrimitives.corrected_gradient_series._proof_2",
    "Whitney.VarianceFamily.endpointWeights_pos",
    "_private.Theorem1.CircuitQuantitativeClosure.0.Whitney.Circuit.RawProgram.original_vertices_bound",
    "Whitney.VarianceRegularity.continuous_normalizedObjective",
    "Whitney.taylorPolynomial.eq_1",
    "Whitney.Circuit.RawProgram.depth_fresh",
    "Whitney.FiniteTransport.Coupling.reindex_right._proof_3",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_4",
    "Whitney.VarianceFamily.theta_sum",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial._proof_6",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_6",
    "Whitney.WeightHierarchy.uniformStage._proof_4",
    "Whitney.NormalizedPrimitives.normalized_delta_series._proof_1",
    "Whitney.radius_power_ratio._proof_1",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_4",
    "Whitney.OptimizerSeries.HasGeometricSeries.add._proof_3",
    "Whitney.zeroEnvelope_le_cone",
    "Whitney.Circuit.RawProgram.Extends.le_size",
    "Whitney.Circuit.DAG.depthStage_stable._proof_6",
    "Whitney.Circuit.RAM.Tag.code.eq_9",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_5",
    "Whitney.Circuit.StablePartition.first_order",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_2",
    "Whitney.HighOrder.normalizedCurveExponent.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_9",
    "Whitney.iteratedFDeriv_comp_perm_finite._proof_3",
    "Whitney.CircuitPolynomialBounds.card_vector",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk.injEq",
    "Whitney.Circuit.RawProgram.geometryEmission.eq_1",
    "Whitney.reconstruction_at_site",
    "Whitney.CircuitReduction.Tree.evalProd.eq_2",
    "Whitney.OptimizerSeries.HasGeometricSeries.log._proof_3",
    "Whitney.Circuit.circuitExponent_admissible",
    "Whitney.HighOrder.power_succ_le_one_add_double",
    "Whitney.CircuitReduction.sum_range_pairs",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth",
    "Whitney.Circuit.RAM.fieldAddress_injective",
    "Whitney.Circuit.RawProgram.emitFamily._proof_4",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_4",
    "Whitney.Packing.card_le_of_separated",
    "Whitney.FiniteTransport.Coupling.ball_mass_le",
    "Whitney.Circuit.DAG.value_unique._proof_9",
    "Whitney.Circuit.RawProgram.emitPolynomial_defined",
    "Whitney.Optimizer.normalized_lower_moment._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_5",
    "Whitney.NormalizedPrimitives.normalized_radial_series",
    "Whitney.CircuitReduction.heap_prod._proof_2",
    "Whitney.Circuit.RawProgram.zeroFamily_defined",
    "Whitney.Circuit.RawProgram.inversePowerEmission_value",
    "Whitney.Circuit.RawProgram.safeCoordinates_divisionDiscipline",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_2",
    "Whitney.Circuit.emitTree_reaches._proof_7",
    "Whitney.Circuit.RawProgram.emitScale.eq_1",
    "Whitney.VarianceRegularity.reconstruction_analyticOnNhd_offsites",
    "Whitney.Circuit.RawNode.sort.eq_1",
    "Whitney.NormalizedPrimitives.normalized_delta_series._proof_2",
    "Whitney.Circuit.RawProgram.flagPacket_indicators_value",
    "Whitney.Majorants.numeratorExtractionMap._proof_18",
    "Whitney.Optimizer.sum_gibbs_mul",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_4",
    "Whitney.FiniteTransport.exists_geometric_coupling_between",
    "Whitney.Circuit.RawProgram.emitFamily_value",
    "Whitney.VarianceRegularity.entropy_endpoint_regularity._proof_1",
    "Whitney.Circuit.RAM.Tag.code_lt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_reg._proof_3",
    "Whitney.Circuit.DAG.depthStage_stable._proof_4",
    "Whitney.Circuit.emitTree._proof_20",
    "Whitney.Circuit.emitTree_divisionDiscipline",
    "Whitney.Circuit.RawProgram.indicatorEmission_depth_le._proof_1",
    "Whitney.Offsite.contDiffAt_siteEnergy",
    "Whitney.Circuit.RawProgram.squaredCoordinates_defined",
    "Whitney.Circuit.RAM.RealOp.sub.sizeOf_spec",
    "Whitney.Circuit.RawProgram.coordinateEqualities_injective",
    "Whitney.Circuit.RawProgram.siteIndicators_defined",
    "Whitney.FiniteNets.exists_positive_separation",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_10",
    "Whitney.HighOrder.normalizedCurve_stationarity_unique",
    "Whitney.inversePowerSum_doubling_upper._proof_1",
    "Whitney.VarianceFamily.siteEnergy.eq_1",
    "Whitney.Circuit.RawProgram.offsiteEmission_count._proof_20",
    "Whitney.Circuit.RawNode.parent_depth_le",
    "Whitney.VarianceRegularity.one_le_familySeriesConstant",
    "Whitney.Circuit.RawProgram.toCircuit_depth_le",
    "Whitney.Circuit.RAM.Word.ofNat.eq_1",
    "Whitney.WeightTransfer.shift_row_sum",
    "Whitney.normalizedErrorSeriesConstant._proof_2",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_3",
    "Whitney.Circuit.RAM.WordOp.bitAnd.sizeOf_spec",
    "Whitney.Optimizer.gibbs_duality_gap",
    "Whitney.Circuit.RAM.copyEndState_halted",
    "Whitney.OptimizerSeries.stationarity_geometricSeries",
    "Whitney.Circuit.RawProgram.emitNode_depth",
    "Whitney.Circuit.RAM.Instruction.copyWord.injEq",
    "Whitney.normalized_cost_order_two_lower",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_5",
    "Whitney.Circuit.RawProgram.geometryEmission_defined",
    "Whitney.VarianceRegularity.uniform_family._proof_2",
    "Whitney.Circuit.RawProgram.toDAG_edge",
    "Whitney.HighOrder.normalized_reconstruction_error_base_bound._proof_1",
    "Whitney.Circuit.StablePartition.label_of_pos",
    "Whitney.Majorants.weighted_exp_hasFPowerSeriesAt",
    "Whitney.CircuitReduction.evalProd_reduce",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_7",
    "Whitney.Optimizer.mul_log_div_eq",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds",
    "Whitney.Circuit.RawProgram.snoc.inj",
    "Whitney.VarianceFamily.radius.eq_1",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_4",
    "Whitney.Circuit.RawProgram.zeroPrefix.eq_1",
    "Whitney.normalization_quartic_lower",
    "Whitney.CircuitReduction.Tree.depthFrom.eq_1",
    "Whitney.Circuit.coordinateSpace._proof_1",
    "Whitney.Circuit.RawProgram.depth.eq_2",
    "Whitney.FirstOrder.potential._proof_7",
    "Whitney.Circuit.RawProgram.globalSafePacket.eq_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket.extension",
    "Whitney.Polarization.bijectiveEquivPerm._proof_2",
    "Whitney.Circuit.squareDAG_reaches",
    "Whitney.Circuit.StablePartition.firstOrder._proof_1",
    "Whitney.Polarization.sign_not",
    "Whitney.Majorants.partialGradientMap._proof_4",
    "Whitney.VarianceRegularity.higherOrderEstimates_of_normalized_line_bound._proof_2",
    "Whitney.flat_taylor_derivative_bound",
    "Whitney.HighOrder.normalized_reconstruction_error_base_bound",
    "_private.Theorem1.CircuitReductionEmitter.0._proof_4",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series._proof_3",
    "Whitney.Offsite.selectedWeights._proof_2",
    "Whitney.Circuit.RawProgram.normalizeWeights_count._proof_4",
    "Whitney.Circuit.RawProgram.toCircuit_width_le",
    "Whitney.Majorants.partialGradientMap._proof_14",
    "Whitney.Majorants.gibbs.eq_1",
    "Whitney.HighOrder.normalizedCurve_stationarity_eq",
    "Whitney.Circuit.RawProgram.emitShift_allDepth",
    "Whitney.Circuit.RawProgram.flagPacket_chi_depth_le",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_5",
    "Whitney.Circuit.RAM.Record.mk.inj",
    "Whitney.Circuit.RAM.Word.sub_no_wrap._proof_2",
    "Whitney.Optimizer.hasFDerivAt_gibbs_energy",
    "Whitney.closed_cube_covered_by_fillRadius",
    "Whitney.normalizedErrorLine.eq_1",
    "Whitney.Circuit.RAM.output_addresses_no_wrap._proof_19",
    "Whitney.Circuit.RawProgram.momentEmission_depth_le",
    "Whitney.Circuit.squareDAG._proof_4",
    "Whitney.Circuit.RawProgram.Extends.embedding_computation",
    "Whitney.HighOrder.radius_double_power_split",
    "Whitney.Circuit.RawProgram.globalGeometry_theta",
    "Whitney.Circuit.RawProgram.inverseEmission_nonconstant",
    "Whitney.Majorants.gibbs_probability_change_of_base",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_4",
    "Whitney.FirstOrder.theorem1_order_one",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_4",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_13",
    "Whitney.Circuit.RawProgram.zeroSum.eq_1",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_3",
    "Whitney.VarianceRegularity.higherOrderEstimates_of_normalized_line_bound",
    "Whitney.CircuitReduction.paddedSize_pos",
    "Whitney.Circuit.emitReduction._proof_34",
    "Whitney.nearestSiteDistance_nonneg",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt._proof_1",
    "Whitney.Circuit.RawProgram.emitFamily._proof_2",
    "Whitney.Circuit.StablePartition.permutation_val",
    "Whitney.Optimizer.covariance.eq_1",
    "Whitney.Circuit.RawProgram.emitInverse.eq_1",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.eq_1",
    "Whitney.hasFPowerSeriesAt_inv_geometric_bound._proof_1",
    "Whitney.FiniteNets.nearestParent_dist_lt",
    "Whitney.continuous_nearestSiteDistance",
    "Whitney.Polarization.bijectiveEquivPerm._proof_6",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate.eq_1",
    "Whitney.Circuit.emitReduction_complexity._proof_1",
    "Whitney.Circuit.DAG.depthStage_stable",
    "Whitney.Circuit.RAM.Instruction.realLiteral.inj",
    "Whitney.Circuit.RawProgram.polynomialFamily_count._proof_1",
    "Whitney.Circuit.UnaryGate.constant.injEq",
    "Whitney.Circuit.RAM.Address.resolve.eq_2",
    "Whitney.VarianceRegularity.actual_normalized_energy_bounds",
    "Whitney.Optimizer.affineLine.eq_1",
    "_private.Theorem1.TaylorJet.0.Whitney.derivative_preserves_tail_symmetry",
    "Whitney.Circuit.RawProgram.emitShift_depth",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_defined",
    "_private.Theorem1.CircuitPolynomialDepth.0.Whitney.Circuit.RawProgram.shiftEmission_allDepth_poly._proof_1",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_1",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_9",
    "Whitney.Circuit.RAM.CopyMode.instruction.eq_2",
    "Whitney.Optimizer.stationaryJacobian_coercive",
    "Whitney.Optimizer.strictConvexOn_weighted_objective",
    "Whitney.Circuit.DAG.computation._proof_5",
    "Whitney.HighOrder.normalized_factorial_fraction_bounds._proof_3",
    "Whitney.VarianceRegularity.normalizedCurveExponent.eq_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_fresh._proof_2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_2",
    "Whitney.Packing.children_card_le",
    "Whitney.Circuit.RawProgram.productFamily_depth_le",
    "Whitney.Circuit.RawProgram.flagPacket_defined",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds._proof_1",
    "Whitney.Circuit.DAG.valuesAt_input",
    "Whitney.CircuitReduction.Tree.depthWith.eq_3",
    "Whitney.VarianceRegularity.normalizedValue_curve_identity",
    "Whitney.inverse_series_coefficient_bound",
    "Whitney.Circuit.RawProgram.Extends.nonconstant_embedding",
    "Whitney.Circuit.PolynomialTranslation.translate_translate",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_1",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_5",
    "Whitney.Offsite.contDiffAt_radius",
    "Whitney.uniformReconstructionConstant.eq_1",
    "Whitney.Circuit.RawProgram.productFamily_allDepth",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.eq_1",
    "Whitney.Circuit.DAG.depthStage_stable._proof_7",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.coordinateEqualities_divisionDiscipline",
    "Whitney.VarianceRegularity.normalizedCurvePartition.eq_1",
    "Whitney.CircuitReduction.Tree.depthFrom_le",
    "Whitney.iteratedFDeriv_one_taylorPolynomial_succ",
    "Whitney.VarianceRegularity.normalizedCurveMean.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.eq_2",
    "Whitney.Circuit.RawProgram.scaleEmission.eq_1",
    "Whitney.SmoothImplicit.triangularEquiv._proof_1",
    "Whitney.Circuit.RawProgram.OutputFamily.mk.inj",
    "Whitney.HighOrder.normalizedW.eq_1",
    "Whitney.NormalizedPrimitives.smul_series",
    "Whitney.HighOrder.normalizedEnergy._proof_1",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual.inj",
    "Whitney.Circuit.RawProgram.scaleEmission_divisionDiscipline",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.eq_2",
    "Whitney.norm_sub_bound_of_deriv_bound_finset._proof_2",
    "Whitney.HighOrder.normalizedPi_is_minimum",
    "Whitney.continuous_variance",
    "Whitney.Circuit.RAM.Serialized.mk.sizeOf_spec",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.eq_2",
    "Whitney.CircuitReduction.le_paddedSize",
    "Whitney.Circuit.RawNode.unary.sizeOf_spec",
    "Whitney.Optimizer.gibbs_abstract_minimizer",
    "Whitney.Scales.scale_antitone",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_17",
    "Whitney.Optimizer.gibbs_mem_simplex",
    "Whitney.CurrentAnchor.doubling_weights_exist",
    "Whitney.Circuit.RawProgram.Extends.brecOn",
    "Whitney.Circuit.RAM.Tag.code.eq_4",
    "Whitney.Offsite.contDiffAt_correctedGradient",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_one",
    "Whitney.Majorants.numeratorExtractionMap._proof_19",
    "Whitney.WeightTransfer.feasible_nonempty",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.eq_2._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.inverse_series_coefficient_bound._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_26",
    "Whitney.Optimizer.exists_minimizer_eq_sInf",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_4",
    "Whitney.Circuit.emitReduction_allDepth_of_bound._proof_1",
    "Whitney.Circuit.RawProgram.packet_count",
    "Whitney.CircuitReduction.Tree.inputIndices.eq_3",
    "Whitney.HighOrder.gradient_polynomial_difference_bound",
    "Whitney.Offsite.contDiffAt_objective_comp",
    "Whitney.reconstruction_analyticOnNhd_outside_balls",
    "Whitney.Circuit.RawProgram.thetaValues_pos",
    "Whitney.VarianceRegularity.normalizedW.eq_1",
    "Whitney.WeightHierarchy.Hierarchy.total",
    "Whitney.VarianceRegularity.uniform_family._proof_1",
    "Whitney.Circuit.RawProgram.finishMaster._proof_5",
    "Whitney.Circuit.RawProgram.divisionDiscipline_nil",
    "Whitney.Circuit.RawProgram.globalEmission_defined",
    "Whitney.Circuit.RawProgram.Extends.reaches",
    "Whitney.objective.eq_1",
    "Whitney.WeightHierarchy.hierarchy_nonempty",
    "Whitney.HighOrder.correctedGradient_difference_bound._proof_3",
    "Whitney.VarianceRegularity.normalizedCurveExponent_series_of_primitives",
    "Whitney.Circuit.RawProgram.emitTerms._proof_15",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_23",
    "Whitney.objective_has_unique_minimizer",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_1",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_7",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_2",
    "Whitney.Majorants.instNormedSpaceRealContinuousLinearMapId_theorem1._proof_2",
    "Whitney.Circuit.RawNode.fan_in",
    "Whitney.Polarization.product_sign_flip",
    "Whitney.OptimizerSeries.normalized_optimizer_geometricSeries",
    "Whitney.HighOrder.normalizedValue_eq_objective",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_6",
    "Whitney.Circuit.RAM.installOutput_word",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.eq_1",
    "Whitney.Optimizer.contDiff_quadraticCost",
    "Whitney.Circuit.RawProgram.emitFamily_nonconstant._proof_2",
    "Whitney.Circuit.RawProgram.emitSquare_defined._proof_2",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial._proof_7",
    "Whitney.Circuit.BinaryGate.value.eq_1",
    "Whitney.HighOrder.normalizedCurveExponent_series_of_primitives",
    "Whitney.reconstruction_at_site_eq_witness",
    "Whitney.Circuit.RawProgram.globalOffsite.eq_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_allDepth",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_3",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_12",
    "Whitney.OptimizerSeries.one_le_implicitSeriesConstant",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.eq_2",
    "Whitney.Circuit.RawProgram.toDAG_output",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_3",
    "Whitney.HighOrder.normalizedV.eq_1",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_17",
    "Whitney.Circuit.DAG.mk.inj",
    "Whitney.Circuit.ReductionOp.product.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_value",
    "Whitney.Circuit.distance_sqrt",
    "Whitney.VarianceFamily.reconstruction_at_site",
    "Whitney.Circuit.StablePartition.label_injective",
    "Whitney.Majorants.partialGradientMap._proof_16",
    "Whitney.Circuit.RawProgram.closeToCircuit_quantitative._proof_2",
    "Whitney.distanceScaleConstant_pow._proof_4",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_13",
    "Whitney.FiniteNets.nearestParent_min",
    "Whitney.radial_cubeJetMajorant",
    "Whitney.Circuit.DAG.mk.injEq",
    "Whitney.Circuit.RawProgram.nil.sizeOf_spec",
    "Whitney.Circuit.RawProgram.FlagPacket.mk.inj",
    "Whitney.CircuitReduction.Tree.depth.eq_1",
    "Whitney.FirstOrder.reconstruction_one_polynomial_jets",
    "Whitney.Circuit.emitTree._proof_11",
    "Whitney.Circuit.RAM.Address.direct.inj",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_7",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_1",
    "Whitney.Optimizer.entropy_term_lower",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_21",
    "Whitney.Optimizer.normalized_lower_moment",
    "Whitney.Circuit.PolynomialTranslation.exists_centered_polynomial",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk.sizeOf_spec",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.symmetric_correctedGradient",
    "Whitney.FirstOrder.reconstruction_one_regularity",
    "Whitney.CircuitReduction.heap_children_distinct._proof_12",
    "Whitney.Circuit.RAM.RealTest.zero.sizeOf_spec",
    "Whitney.Circuit.RawProgram.momentEmission_allDepth",
    "Whitney.Circuit.RawProgram.emitPolynomial_allDepth",
    "Whitney.Circuit.RawProgram.zeroSum_lower._proof_4",
    "Whitney.Circuit.offsite_scalar_formula",
    "Whitney.Circuit.RawProgram.emitShift_defined",
    "Whitney.FiniteNets.chosenNet_isNet",
    "Whitney.Circuit.centerData._proof_1",
    "Whitney.Circuit.RawProgram.closeToCircuit_value",
    "Whitney.Circuit.RawProgram.logSumEmission_count",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_3",
    "Whitney.CircuitPolynomialBounds.exponentIndex_injective",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_8",
    "Whitney.offSiteValue_zero_eq_envelope",
    "Whitney.Circuit.RawProgram.distanceFamily_count",
    "Whitney.NormalizedPrimitives.affine_series._proof_2",
    "Whitney.nearestSiteDistance_pos",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_2",
    "Whitney.Circuit.Node.parents.eq_1",
    "Whitney.Circuit.emitTree._proof_31",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.eq_2",
    "Whitney.VarianceFamily.normalized_distance_moment._proof_3",
    "Whitney.radial_fderiv_bound",
    "Whitney.Circuit.Complexity.height_succ",
    "Whitney.distanceScaleConstant_power_bound._proof_5",
    "Whitney.iteratedFDeriv_comp_perm_finite",
    "Whitney.HighOrder.reconstruction_normalization_identity",
    "Whitney.Optimizer.gibbs_pos",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.eq_1",
    "Whitney.VarianceRegularity.normalizedValue_curve_identity._proof_1",
    "Whitney.Circuit.RawProgram.zeroSum_lower",
    "Whitney.beta.eq_1",
    "Whitney.Circuit.RAM.dagRecord._proof_10",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.FirstOrder.potential._proof_8",
    "Whitney.Circuit.emitReduction_product",
    "Whitney.Polarization.sign_coefficient",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.eq_1",
    "Whitney.Circuit.RawProgram.globalOffsite._proof_9",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_4",
    "Whitney.Circuit.Complexity.depth_polynomial_absorb",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_allDepth",
    "Whitney.GeometryWeights.branching_doubling_constant._proof_1",
    "Whitney.smoothCost._proof_1",
    "Whitney.VarianceRegularity.normalized_w_series_of_b_series._proof_1",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode._proof_2",
    "Whitney.CircuitReduction.height.eq_1",
    "Whitney.Circuit.RAM.controlWords.eq_1",
    "Whitney.reconstruction_zero_lipschitz",
    "Whitney.nearestSiteDistance_le_radius",
    "Whitney.Circuit.emitTree._proof_6",
    "Whitney.Circuit.RawProgram.emitFamily_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.flagEmission_defined._proof_3",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_10",
    "Whitney.Circuit.RawProgram.zeroPrefix_handle_val._proof_3",
    "Whitney.Circuit.RawProgram.globalGeometry._proof_8",
    "Whitney.HighOrder.normalizedDelta.eq_1",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn.mul",
    "Whitney.Circuit.RAM.Record.wordField.eq_1",
    "Whitney.HighOrder.coefficient_div_beta",
    "Whitney.Circuit.RawProgram.zeroClosure._proof_5",
    "Whitney.HighOrder.actual_normalized_gibbs_solution",
    "Whitney.Offsite.analyticAt_radius",
    "Whitney.HighOrder.gradient_polynomial_difference_bound._proof_3",
    "Whitney.FiniteTransport.iterate_geometric_displacement",
    "Whitney.Circuit.RAM.Instruction.execute.eq_4",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.eq_1",
    "Whitney.Circuit.RawNode.domain.eq_1",
    "Whitney.FiniteSitesScale.doubling_large_radius",
    "Whitney.VarianceRegularity.normalized_b_series",
    "Whitney.Circuit.emitTree_reaches._proof_6",
    "Whitney.Circuit.RAM.initialState_reads_site",
    "Whitney.Circuit.RawProgram.Emission.mk.sizeOf_spec",
    "Whitney.hasFDerivAt_taylorPolynomial_one",
    "Whitney.Circuit.PolynomialTranslation.eval_centered_translate",
    "Whitney.CircuitPolynomialBounds.sum_coordinate_words_le",
    "Whitney.FiniteTransport.Coupling.reindex_right_boundedDisplacement",
    "Whitney.Circuit.RawProgram.siteIndicators_value",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_3",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_6",
    "Whitney.Circuit.RawProgram.value._proof_11",
    "Whitney.Circuit.RawProgram.emitTerms.eq_1",
    "Whitney.power.eq_1",
    "Whitney.FiniteSitesScale.exists_site_scales",
    "Whitney.CircuitReduction.heap_prod",
    "Whitney.Circuit.RAM.WordOp.eval.eq_1",
    "Whitney.Circuit.RAM.Address.direct.sizeOf_spec",
    "Whitney.Polarization.flip._proof_1",
    "Whitney.Circuit.RawProgram.flagPacket_count._proof_5",
    "Whitney.FiniteTransport.Coupling.column",
    "Whitney.Circuit.PolynomialTranslation.translate_zero",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_2",
    "Whitney.Circuit.RawProgram.emitFamily_allDepth",
    "Whitney.Circuit.RawProgram.inverseEmission_defined",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series._proof_3",
    "Whitney.VarianceFamily.offSiteValue_one",
    "Whitney.CubeNormConclusion.eq_1",
    "Whitney.Circuit.RawProgram.coordinateEqualities_allDepth",
    "Whitney.VarianceFamily.contDiffAt_normalizedEnergy",
    "Whitney.HighOrder.normalizedValue_curve_geometricSeries",
    "Whitney.Circuit.RawProgram.evaluationFlag.eq_1",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_19",
    "Whitney.Circuit.RawProgram.globalSafePacket_coords._proof_13",
    "Whitney.contDiff_smoothCost",
    "Whitney.Circuit.TreeEmission.value_output",
    "Whitney.VarianceFamily.objective._proof_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk.sizeOf_spec",
    "Whitney.distanceScaleConstant_power_bound",
    "Whitney.siteBallMass_double",
    "Whitney.inverse_series_partial_sum_bound._proof_2",
    "Whitney.Circuit.RawProgram.inversePowerEmission._proof_5",
    "Whitney.FiniteTransport.Coupling.nonneg",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_8",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_3",
    "Whitney.Circuit.RAM.Tag.exp.sizeOf_spec",
    "Whitney.Circuit.Node.domain.eq_2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.eq_2",
    "Whitney.theorem1_of_uniform_parametric_estimates._proof_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_7._@.Theorem1.CircuitReduction._hyg.188",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_3",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_7",
    "Whitney.Scales.sum_transport_lt",
    "Whitney.OptimizerSeries.bilinear_coefficient_le",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_fresh",
    "Whitney.Polarization.norm_le_of_diagonal_bound",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.eq_1",
    "Whitney.objective_minimizer_pos",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_one._proof_17",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_8",
    "Whitney.Circuit.RAM.Tag.div.sizeOf_spec",
    "Whitney.HighOrder.actual_normalized_energy_bounds",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission._proof_3",
    "Whitney.Circuit.RawProgram.closureFactor_pos",
    "Whitney.Circuit.RAM.WordOp.eval.eq_4",
    "Whitney.Circuit.RAM.Adjacency.serialWord._proof_15",
    "Whitney.Circuit.RawProgram.distanceEmission_nonconstant",
    "Whitney.normalized_derivative_coefficient_bound._proof_6",
    "Whitney.Circuit.RawProgram.flagEmission_defined._proof_2",
    "Whitney.distanceScaleBase_pos",
    "Whitney.Offsite.contDiffAt_normalizedVariance",
    "Whitney.NormalizedLineDerivativeBound._proof_1",
    "Whitney.Circuit.RAM.Record.mk.injEq",
    "Whitney.FirstOrder.costMap._proof_5",
    "Whitney.CircuitReduction.heap_children_range._proof_12",
    "Whitney.norm_sub_bound_of_deriv_bound_finite",
    "Whitney.Circuit.RawProgram.value_input",
    "Whitney.normalizedErrorDerivativeConstant.eq_1",
    "Whitney.VarianceFamily.contDiffAt_radius",
    "Whitney.WeightHierarchy.Stage.mk.sizeOf_spec",
    "Whitney.Optimizer.entropy_vertexPath",
    "Whitney.CircuitPolynomialBounds.multiIndex_factors_length",
    "Whitney.GeometricPrimitives.log_radius_ratio_eq._proof_1",
    "Whitney.VarianceRegularity.reconstruction_analyticAt",
    "Whitney.Circuit.RAM.RealOp.eval.eq_1",
    "Whitney.Circuit.RAM.copyEndState.eq_1",
    "Whitney.nearestSiteDistance_le_fillRadius",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_9",
    "Whitney.Circuit.RawProgram.thetaValues.eq_1",
    "Whitney.HighOrder.normalizedW_bounds",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_6",
    "Whitney.HighOrder.normalizedB._proof_2",
    "Whitney.Circuit.RawProgram.shiftEmission._proof_3",
    "Whitney.Circuit.RawProgram.zeroClosure_value",
    "Whitney.WeightHierarchy.Stage.compare",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_3",
    "Whitney.FirstOrder.sharp_square_identity._proof_3",
    "Whitney.FirstOrder.extension.eq_1",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_14",
    "Whitney.Circuit.RawProgram.productEmission_nonconstant",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.eq_2",
    "Whitney.Circuit.globalDepthBound_le",
    "Whitney.Circuit.RawProgram.flagEmission_defined",
    "Whitney.FiniteTransport.Coupling.reindex_right_mass_apply",
    "Whitney.VarianceRegularity.normalizedPi_factorial_moment",
    "Whitney.Optimizer.contDiffAt_minimum_value",
    "Whitney.AnchorExamples.symmetric_theta",
    "Whitney.Circuit.DAG.computation.eq_1",
    "Whitney.Circuit.RawProgram.emitMvPolynomial.eq_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.eq_1._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.Circuit.emitReduction_sum",
    "Whitney.CircuitReduction.Tree.gateCount.eq_1",
    "Whitney.Circuit.RawNode.depth.eq_2",
    "Whitney.VarianceRegularity.normalizedMean._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined._proof_15",
    "Whitney.contDiff_variance",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge",
    "Whitney.OptimizerSeries.HasGeometricSeries.sub",
    "Whitney.Circuit.RawProgram.globalSafePacket_coords",
    "Whitney.Circuit.RawProgram.globalPolynomialsX.eq_1",
    "Whitney.reconstruction_analyticOnNhd_outside_balls._proof_1",
    "Whitney.Optimizer.quadraticCost.eq_1",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_2",
    "Whitney.VarianceFamily.endpointWeights_isMinOn",
    "Whitney.Circuit.RawProgram.indicatorEmission_lower._proof_2",
    "Whitney.regularityBound_taylorPolynomial",
    "Whitney.Circuit.RAM.Instruction.copyReal.sizeOf_spec",
    "Whitney.Scales.exists_scale_pair._proof_3",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.eq_1",
    "Whitney.Circuit.RawProgram.normalizeWeights_defined",
    "Whitney.Circuit.RAM.siteInputValue._proof_2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_4._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_19",
    "Whitney.cubeJetMajorant_zero",
    "Whitney.norm_sub_bound_of_fderiv_bound_finite",
    "Whitney.Circuit.RAM.RealOp.eval.eq_4",
    "Whitney.Circuit.emitTree_reaches._proof_8",
    "Whitney.Majorants.gibbsChangeExponent_self",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_3",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_4",
    "Whitney.OptimizerSeries.stationaritySeriesConstant._proof_4",
    "Whitney.Circuit.UnaryGate.equal.injEq",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_4",
    "Whitney.Offsite.analyticAt_correctedGradient",
    "Whitney.siteBallMass_mono._proof_1",
    "Whitney.Circuit.RawProgram.scaleEmission._proof_2",
    "Whitney.CircuitPolynomialBounds.coefficient.eq_1",
    "Whitney.OptimizerSeries.HasGeometricSeries.bilinear",
    "Whitney.taylorPolynomial_zero",
    "Whitney.Circuit.RawProgram.emitNode._proof_14",
    "Whitney.Circuit.DAG.depthStage.eq_1",
    "Whitney.Circuit.RawProgram.globalPoint.eq_1",
    "Whitney.Optimizer.barycenter_affineLine",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.eq_1",
    "Whitney.uniformReconstructionConstant_growth._proof_11",
    "Whitney.VarianceRegularity.normalized_line_uniform_error_bound",
    "Whitney.Circuit.RawProgram.normalizeWeights._proof_2",
    "Whitney.Circuit.RawProgram.safeCoordinates_defined",
    "Whitney.HighOrder.normalizedValueLineSeriesBound_of_partition",
    "Whitney.Majorants.partialGradientMap_norm_le",
    "Whitney.Circuit.RawProgram.coordinateEqualities_count",
    "Whitney.SmoothImplicit.contDiffAt_implicit_of_unique_zero",
    "Whitney.Circuit.RAM.Instruction.copyWord.sizeOf_spec",
    "Whitney.VarianceRegularity.normalized_error_series_of_value_series",
    "Whitney.GeometryWeights.doubling_of_finite_hierarchy",
    "Whitney.Circuit.RawProgram.zeroPrefix_count._proof_3",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_27",
    "Whitney.Optimizer.exists_minimizer",
    "Whitney.Optimizer.stationaryJacobian.eq_1",
    "Whitney.VarianceFamily.extension_eq_reconstruction_zero",
    "Whitney.regularityBound_sub",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_13",
    "Whitney.Majorants.normalized_gibbs_exp_derivative_bound",
    "Whitney.Optimizer.hasFDerivAt_gibbs_coord",
    "Whitney.WeightTransfer.feasible_isClosed",
    "Whitney.uniformReconstructionConstant_growth._proof_2",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge._proof_4",
    "Whitney.OptimizerSeries.HasGeometricSeries.add",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_18",
    "Whitney.Circuit.RawProgram.TermEmission.mk.sizeOf_spec",
    "Whitney.Circuit.squareCircuit_size",
    "Whitney.Circuit.RawProgram.emitSquare_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined._proof_16",
    "Whitney.AnchorExamples.symmetric_radius",
    "Whitney.FiniteTransport.geometric_travel_budget",
    "Whitney.Polarization.symmetric_polarization",
    "Whitney.CircuitReduction.fullTree.eq_1",
    "Whitney.Circuit.RawProgram.radiusEmission_count",
    "Whitney.Offsite.contDiff_gradient_of_analytic",
    "Whitney.FiniteTransport.Coupling.identity.eq_1",
    "Whitney.Majorants.numeratorExtractionMap_norm_le",
    "Whitney.Circuit.RawProgram.productEmission_depth",
    "Whitney.CircuitReduction.depth_reduce._proof_12",
    "Whitney.VarianceRegularity.contDiffAt_normalizedValue",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field",
    "Whitney.isCompact_closedUnitCube._proof_1",
    "Whitney.Circuit.RawProgram.emitInverse_defined",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_4",
    "Whitney.HighOrder.partitionSeriesConstant._proof_1",
    "Whitney.Circuit.RawProgram.zeroClosure_reaches",
    "Whitney.Majorants.partialGradientMap._proof_5",
    "Whitney.FiniteTransport.Coupling.reindex_right_strictDisplacement",
    "Whitney.Circuit.RAM.Instruction.execute.eq_10",
    "Whitney.Circuit.RawProgram.productFamily_divisionDiscipline",
    "Whitney.Optimizer.contDiffAt_stationaryMap_parameters",
    "Whitney.FirstOrder.meanMap._proof_3",
    "Whitney.Optimizer.norm_le_stationaryJacobian",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_11",
    "Whitney.Circuit.emitTree._proof_14",
    "Whitney.CircuitReduction.Tree.input.inj",
    "Whitney.CircuitReduction.paddedSize_lt_twice._proof_12",
    "Whitney.Circuit.siteExtension.eq_1",
    "Whitney.CircuitReduction.Tree.neutral.sizeOf_spec",
    "Whitney.Circuit.RawProgram.weightFamily_divisionDiscipline",
    "Whitney.Circuit.RawProgram.globalGeometry_coords",
    "Whitney.distanceScaleBase._proof_3",
    "Whitney.interpolate_of_site_power_bounds",
    "Whitney.VarianceRegularity.normalized_line_bound_of_value_series",
    "Whitney.Optimizer.normalized_reference_coefficient._proof_1",
    "Whitney.Circuit.RawProgram.exponentialFamily_count",
    "Whitney.Circuit.PolynomialTranslation.eval_translate",
    "Whitney.FiniteNets.nearestParent._proof_1",
    "Whitney.Circuit.RawProgram.input._proof_8",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt._proof_3",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth",
    "Whitney.Circuit.offsite_domains",
    "Whitney.HighOrder.normalizationC_scaled",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field._proof_20",
    "Whitney.Circuit.RAM.WordTest.eval.eq_2",
    "Whitney.GeometricPrimitives.log_one_add_series",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds._proof_2",
    "Whitney.FirstOrder.minimizer_mean_monotonicity",
    "Whitney.VarianceRegularity.normalizedLinePartition_geometricSeries_of_primitives",
    "Whitney.Circuit.RAM.installOutput.eq_1",
    "Whitney.NormalizedPrimitives.site_nat_power_series._proof_1",
    "Whitney.VarianceFamily.radius_pow_eq_sum",
    "Whitney.WeightHierarchy.uniformStage._proof_1",
    "Whitney.coefficient._proof_1",
    "Whitney.Optimizer.stationaryJacobianEquiv_inverse_norm_le_one",
    "Whitney.GeometricPrimitives.radius_rpow_ratio_series._proof_1",
    "Whitney.Circuit.DAG.valuesAt_computation",
    "Whitney.FirstOrder.witness_vertex_minimum",
    "Whitney.reconstructionConstant._proof_1",
    "Whitney.Circuit.RawProgram.emitScale_divisionDiscipline",
    "Whitney.VarianceRegularity.normalizedCurvePartition_pos",
    "Whitney.Circuit.RawProgram.exists_circuit_of_program_bounds",
    "Whitney.normalized_distance_moment",
    "Whitney.Circuit.pointIndicator.eq_1",
    "Whitney.Scales.exists_scale_pair._proof_4",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.sum_padding._proof_13",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_4",
    "Whitney.Circuit.RawProgram.zeroFamily_depth",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.eq_2",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.norm_unitVector",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._proof_1",
    "Whitney.Circuit.centerData_data",
    "Whitney.WeightHierarchy.Hierarchy.mk.sizeOf_spec",
    "Whitney.siteBallMass_nonneg",
    "Whitney.Circuit.RAM.Instruction.execute.eq_12",
    "Whitney.VarianceRegularity.normalizedPi_pos",
    "Whitney.NormalizedPrimitives.normalized_ratio_identity",
    "Whitney.Circuit.RawProgram.momentEmission_fresh",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_3",
    "Whitney.isCompact_closedUnitCube._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_12",
    "Whitney.Circuit.RawProgram.exponentialFamily_injective",
    "Whitney.taylor_remainder_derivative_bound",
    "Whitney.HighOrder.beta_pos._proof_3",
    "Whitney.Circuit.safeInput.eq_1",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.eq_3",
    "Whitney.Circuit.Complexity.height_mul",
    "Whitney.Circuit.RAM.copyProgram.eq_1",
    "Whitney.Circuit.RawProgram.flagPacket_chi_depth_le._proof_2",
    "Whitney.Circuit.RawProgram.Extends.edge",
    "Whitney.Circuit.RawProgram.emitFamily_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitTerms_depth_le",
    "Whitney.Circuit.RawProgram.logSumEmission._proof_15",
    "Whitney.Majorants.partialGradientMap._proof_9",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_depth_le",
    "Whitney.Circuit.RawProgram.definedAt_iff_nodes._proof_14",
    "Whitney.Circuit.RawProgram.value_computation",
    "Whitney.Circuit.RAM.initialReal_at_site._proof_7",
    "Whitney.Circuit.RAM.Adjacency.serialWord._proof_14",
    "Whitney.CircuitReduction.paddingCount_fullTree",
    "Whitney.Scales.exists_scale_pair._proof_6",
    "Whitney.Circuit.StablePartition.first_before_second",
    "Whitney.Optimizer.gibbs_sum._proof_1",
    "Whitney.Circuit.RAM.copyEndState_word._proof_4",
    "Whitney.Scales.scale_add",
    "Whitney.uniformReconstructionConstant_growth._proof_4",
    "Whitney.Circuit.RawProgram.globalEmission_count_expanded._proof_13",
    "Whitney.OptimizerSeries.HasGeometricSeries.smul",
    "Whitney.Circuit.RAM.copiedFrames_untouched._proof_3",
    "Whitney.radius_power_ratio",
    "Whitney.HighOrder.radius_double_power_split._proof_3",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_4",
    "Whitney.Circuit.offsite_domains._proof_1",
    "Whitney.approximation_of_regular_interpolant_at_fillRadius",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.eq_3",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_10",
    "Whitney.Circuit.RawProgram.relabel_symm_computation",
    "Whitney.one_le_uniformReconstructionConstant",
    "Whitney.NormalizedPrimitives.bilinear_fpowerSeries_bound",
    "Whitney.Circuit.RawProgram.finishMaster_value",
    "Whitney.sum_cubeJetMajorant",
    "Whitney.Optimizer.relativeEntropy_self",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_7",
    "Whitney.Optimizer.gibbs_of_log_stationary",
    "Whitney.Circuit.RAM.vertexLabel.eq_1",
    "Whitney.WeightHierarchy.Hierarchy.coupling_to_terminal",
    "Whitney.NormalizedPrimitives.radial_coefficient_identity",
    "Whitney.FirstOrder.psi_increment_lower",
    "Whitney.GeometricPrimitives.radius_pow_eq_inversePowerSum_quotient._proof_1",
    "Whitney.Circuit.RawProgram.weightFamily_value",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth._proof_3",
    "Whitney.Circuit.RAM.vertexLabel_injective",
    "Whitney.VarianceRegularity.normalizedPi_sum",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.sum_padding",
    "Whitney.VarianceFamily.endpointWeights_mem_simplex",
    "Whitney.Circuit.RawProgram.emitSquare_defined",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.eq_2",
    "Whitney.CircuitReduction.binaryCount_fullTree",
    "Whitney.GeometricPrimitives.log_theta_eq",
    "Whitney.theorem1_with_cube_norm",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission._proof_3",
    "Whitney.AnchorExamples.symmetric_objective",
    "Whitney.Circuit.Complexity.height_mono",
    "Whitney.GradientTaylorSeries.data_difference_taylor_series",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_22",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_6",
    "Whitney.Circuit.Node.fan_in",
    "Whitney.Circuit.RawProgram.scaleEmission_nonconstant",
    "Whitney.uniformReconstructionConstant_growth._proof_10",
    "Whitney.Circuit.BinaryGate.div.sizeOf_spec",
    "Whitney.one_le_inverseCoefficientRate",
    "Whitney.Circuit.RawProgram.globalSafePacket_chi._proof_13",
    "Whitney.Circuit.RawProgram.globalEmission_count_expanded",
    "Whitney.Circuit.RawProgram.TermEmission.mk.injEq",
    "Whitney.Optimizer.vertexPath_zero",
    "Whitney.Circuit.RAM.initialState_not_halted",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk.inj",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le",
    "Whitney.Circuit.offsite_domains._proof_2",
    "Whitney.Circuit.RAM.WordOp.eval.eq_2",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le._proof_3",
    "Whitney.interpolate_of_derivative_error_bounds",
    "Whitney.CircuitPolynomialBounds.exponentIndex_apply",
    "Whitney.FiniteTransport.Coupling.mk.inj",
    "Whitney.FiniteTransport.Coupling.reindex_right._proof_1",
    "Whitney.polynomial_barrier_bound",
    "Whitney.distanceScaleBase._proof_2",
    "Whitney.Circuit.RawProgram.siteIndicators_divisionDiscipline",
    "Whitney.VarianceFamily.objective_one",
    "Whitney.Optimizer.hasFDerivAt_stationaryMap",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_28",
    "Whitney.Circuit.RawProgram.offsiteEmission_value",
    "Whitney.Circuit.Node.value.eq_2",
    "Whitney.Circuit.TreeEmission.count_eq",
    "Whitney.Circuit.RawProgram.indicatorEmission_divisionDiscipline",
    "Whitney.HighOrder.normalizedMean._proof_2",
    "Whitney.VarianceRegularity.actual_normalized_gibbs_solution",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_24",
    "Whitney.Circuit.RawProgram.emitScale_allDepth",
    "Whitney.Circuit.RAM.Address.indirect.injEq",
    "Whitney.Circuit.RawNode.value.eq_2",
    "Whitney.Circuit.RAM.CopyMode.ofNat_toCtorIdx",
    "Whitney.Scales.sum_scale_le",
    "Whitney.Circuit.DAG._proof_1",
    "Whitney.Circuit.RawProgram.globalSafePacket_indicators._proof_13",
    "Whitney.Circuit.emitReduction_reaches_new",
    "Whitney.VarianceRegularity.NormalizedLineDerivativeBound._proof_1",
    "Whitney.NormalizedPrimitives.corrected_gradient_series",
    "Whitney.Circuit.RawProgram.inversePowerEmission_divisionDiscipline",
    "Whitney.Optimizer.exists_unique_minimizer",
    "Whitney.GeometricPrimitives.quadraticSeries_hasFPowerSeriesAt._proof_2",
    "Whitney.normalized_line_bound_of_value_series",
    "Whitney.isCompact_closedUnitCube._proof_3",
    "Whitney.Offsite.analyticAt_selectedWeights",
    "Whitney.GeometricPrimitives.log_inversePowerSum_ratio_series._proof_1",
    "Whitney.HighOrder.normalizedScale_pos",
    "Whitney.Circuit.RawProgram.emitScale_nonconstant",
    "Whitney.Circuit.RawProgram.zeroFamily_reaches_handle",
    "Whitney.Circuit.RawProgram.emitSquare._proof_1",
    "Whitney.Circuit.RawProgram.globalEmission_value",
    "Whitney.reconstruction_zeroth_jet",
    "Whitney.Offsite.contDiffAt_normalizedCost",
    "Whitney.FirstOrder.potential_variational_inequality",
    "Whitney.Circuit.RAM.initialReal_at_site._proof_6",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.Circuit.ReductionOp.sum.sizeOf_spec",
    "Whitney.Circuit.RAM.initialState.eq_1",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_le",
    "Whitney.VarianceFamily.reconstruction.eq_1",
    "Whitney.Circuit.DAG.rank_le_of_reaches",
    "Whitney.Circuit.RawProgram.momentEmission_allDepth._proof_1",
    "Whitney.normalized_gibbs_exponent_lower",
    "Whitney.Circuit.RAM.copyEndState_word",
    "Whitney.Circuit.RawNode.OrderedDivision.eq_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.eq_1",
    "Whitney.VarianceFamily.neg_normalizedEnergy._proof_2",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_zero._proof_1",
    "Whitney.Circuit.RawProgram.monomialValue.eq_1",
    "Whitney.Circuit.RawProgram.depth.eq_1",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field._proof_18",
    "Whitney.Circuit.RawProgram.globalGeometry._proof_7",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_6",
    "Whitney.Circuit.RAM.WordOp.eval.eq_6",
    "Whitney.Circuit.RawProgram.momentEmission._proof_7",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth",
    "Whitney.Scales.exists_scale_pair._proof_5",
    "Whitney.Circuit.RawProgram.OutputFamily.mk.injEq",
    "Whitney.FirstOrder.hasRegularityBound_extension",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_6",
    "Whitney.Circuit.RawProgram.value.eq_1",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_3",
    "Whitney.Offsite.reconstruction_contDiffOn_offsites",
    "Whitney.one_le_normalizedErrorDerivativeConstant",
    "Whitney.Circuit.RAM.Instruction.wordLiteral.inj",
    "Whitney.FirstOrder.reductionCost._proof_2",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_2",
    "Whitney.reconstructionConstant_growth._proof_6",
    "Whitney.VarianceFamily.admissibleParameter.eq_1",
    "Whitney.Circuit.RawProgram.relabel.eq_1",
    "Whitney.Data.mk.inj",
    "Whitney.correctedGradient.eq_1",
    "Whitney.normalized_derivative_coefficient_bound._proof_3",
    "Whitney.Circuit.RAM.serialize_injective._proof_19",
    "Whitney.norm_derivative_of_normalized_lines",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode._proof_1",
    "_private.Theorem1.CircuitPolynomial.0._proof_8",
    "Whitney.Circuit.RawProgram.coordinateEqualities_defined",
    "Whitney.Circuit.emitReduction_divisionDiscipline",
    "Whitney.Circuit.RAM.unaryRecord_fields",
    "Whitney.FiniteNets.net_card_eq_one_of_diameter_lt",
    "Whitney.HighOrder.normalized_theta_moment._proof_3",
    "Whitney.Circuit.RawProgram.distanceValues_pos_of_offsite",
    "Whitney.Offsite.scale_abstractObjective",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_2",
    "Whitney.Circuit.RAM.Instruction.halt.sizeOf_spec",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.eq_2",
    "Whitney.derivative_cubeJetMajorant._proof_1",
    "Whitney.Circuit.RawProgram.safeCoordinates_count",
    "Whitney.approximation_of_regular_interpolant",
    "Whitney.Circuit.RawProgram.safePacket._proof_5",
    "Whitney.Circuit.RawProgram.indicatorEmission_count._proof_2",
    "Whitney.HighOrder.normalized_neg_log_partition_bound",
    "Whitney.Circuit.RawProgram.scaleEmission_allDepth",
    "Whitney.GeometricPrimitives.probability_log_exp_series._proof_1",
    "Whitney.finite_polynomial_taylor_exact",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.eq_2",
    "Whitney.inversePowerSum_near_lower",
    "Whitney.Circuit.RawNode.mem_parents_map",
    "Whitney.Circuit.RAM.Adjacency.mk.inj",
    "Whitney.Optimizer.normalized_reference_objective_le",
    "Whitney.Circuit.RAM.Instruction.copyReal.inj",
    "Whitney.Circuit.RAM.Runs.trans",
    "Whitney.Circuit.DAG.depthStage_stable._proof_5",
    "Whitney.norm_zeroth_derivative_sub._proof_1",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.eq_2",
    "Whitney.Circuit.RawProgram.productEmission_fresh",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds._proof_3",
    "Whitney.FirstOrder.potential.eq_1",
    "Whitney.SmoothImplicit.triangularEquiv_apply",
    "Whitney.VarianceRegularity.normalizedW_bounds",
    "Whitney.WeightHierarchy.Hierarchy.compare",
    "Whitney.VarianceRegularity.normalized_w_series",
    "Whitney.CurrentAnchor.variational_extension",
    "Whitney.Circuit.RawProgram.emitCoefficient_defined",
    "Whitney.Circuit.BinaryGate.value.eq_2",
    "Whitney.CircuitPolynomialBounds.count_factors",
    "Whitney.Circuit.StablePartition.permutation_second_order",
    "Whitney.Circuit.RAM.vertexLabel_pos",
    "Whitney.Optimizer.normalized_gibbs_solution",
    "Whitney.CircuitReduction.depth_reduce",
    "Whitney.Circuit.RAM.initialState_real_zero",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds",
    "Whitney.CircuitReduction.gateCount_reduce_lt",
    "Whitney.VarianceFamily.contDiffAt_siteEnergy",
    "Whitney.Circuit.RawProgram.emitTerms_depth_le._proof_16",
    "Whitney.Optimizer.hasFDerivAt_energies",
    "Whitney.Circuit.coordinateSpace.eq_1",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.emitNode.eq_1",
    "Whitney.Circuit.RAM.Tag.code.eq_1",
    "Whitney.HighOrder.normalizedDelta_bound",
    "Whitney.Circuit.RawProgram.flagEmission.eq_1",
    "Whitney.FirstOrder.contDiff_extension",
    "Whitney.OptimizerSeries.HasGeometricSeries._proof_1",
    "Whitney.VarianceRegularity.normalizedPi_tail_sixty",
    "Whitney.VarianceFamily.objective_has_unique_minimizer",
    "Whitney.Circuit.RawProgram.emitTerms_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.zeroSum_reaches",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_4",
    "Whitney.Circuit.RawProgram.globalEmission_count",
    "Whitney.Circuit.RawProgram.FlagPacket.extension",
    "Whitney.objective_minimizer_pos._proof_2",
    "Whitney.Circuit.RAM.Word.add.eq_1",
    "Whitney.closure_openUnitCube._proof_4",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.eq_2",
    "Whitney.one_le_uniformReconstructionConstant._proof_2",
    "Whitney.Circuit.RawProgram.closeToCircuit_defined",
    "Whitney.theorem1_zero_order._proof_2",
    "Whitney.WeightTransfer.column_shift",
    "Whitney.Circuit.ReductionOp.ofNat_toCtorIdx",
    "Whitney.Majorants.analytic_iteratedFDeriv_norm_le",
    "Whitney.Circuit.RawProgram.emitTerms.eq_2",
    "Whitney.Circuit.RawProgram.indicatorEmission_count",
    "Whitney.Circuit.RAM.fieldAddress_injective._proof_14",
    "Whitney.Circuit.emitTree._proof_17",
    "Whitney.Circuit.RawProgram.inverseEmission_allDepth",
    "Whitney.Circuit.OffsiteDomains.radius_positive",
    "Whitney.Circuit.RawProgram.packet_indicators_value",
    "Whitney.Circuit.RawProgram.centeredCoordinates_value",
    "Whitney.Circuit.RawProgram.productEmission_fresh._proof_5",
    "Whitney.Optimizer.isMinOn_gibbs_of_stationary",
    "Whitney.HighOrder.normalized_factorial_fraction_bounds",
    "Whitney.variance.eq_1",
    "_private.Theorem1.CircuitBuilder.0._proof_2",
    "Whitney.Circuit.safeInput_at_site",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.value_fresh",
    "Whitney.Circuit.RawProgram.packet_allDepth._proof_3",
    "Whitney.HighOrder.normalizedB_factorial_bound",
    "Whitney.Circuit.RAM.RealTest.negative.sizeOf_spec",
    "Whitney.Circuit.RawProgram.zeroSum_value",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_4",
    "Whitney.Circuit.Node.unary.inj",
    "Whitney.dyadic_ratio_identity",
    "Whitney.FirstOrder.meanMap._proof_2",
    "Whitney.Offsite.analyticAt_theta",
    "Whitney.Circuit.RawProgram.emitShiftedSquare.eq_1",
    "Whitney.Circuit.RawProgram.emitTerms._proof_14",
    "Whitney.Offsite.reconstruction_analyticAt",
    "Whitney.Circuit.circuitExponent._proof_2",
    "Whitney.Circuit.RAM.Record.wordField_bound",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_9",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.eq_1",
    "Whitney.Circuit.anchor_circuit_complexity",
    "Whitney.Circuit.RawProgram.fresh_val",
    "Whitney.Circuit.Circuit.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.definedAt_snoc",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_3",
    "Whitney.HighOrder.normalizedValue_curve_identity",
    "Whitney.Circuit.RawProgram.emitFamily_depth",
    "Whitney.Circuit.RAM.copyState.eq_1",
    "Whitney.Circuit.RAM.serialize_injective._proof_20",
    "Whitney.CircuitPolynomialBounds.multiIndex_card_le",
    "Whitney.WeightHierarchy.uniformStage._proof_5",
    "Whitney.Circuit.RawProgram.productEmission_defined",
    "Whitney.Circuit.Complexity.depth_with_gate_reduction",
    "Whitney.Circuit.RAM.WordOp.bitOr.sizeOf_spec",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_6",
    "Whitney.Circuit.RawProgram.productEmission.eq_1",
    "Whitney.Circuit.pointIndicator_eq_coordinate_product",
    "Whitney.inverse_series_partial_sum_bound._proof_3",
    "Whitney.Circuit.RawProgram.momentEmission_value",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_precise",
    "Whitney.Circuit.RAM.outputStorage_of_vertex_bound",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_3",
    "Whitney.Circuit.RAM.copyWordFrame.eq_1",
    "Whitney.Circuit.emitTree._proof_8",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series._proof_1",
    "Whitney.Circuit.RAM.instDecidableEqTag._proof_3",
    "Whitney.HighOrder.objective_normalization_identity",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_5",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_11",
    "Whitney.Circuit.RAM.initialState_word_zero",
    "Whitney.GeometricPrimitives.comp_coefficient_bound",
    "Whitney.Circuit.RawProgram.safePacket._proof_6",
    "Whitney.Optimizer.covariance._proof_9",
    "Whitney.Optimizer.barycenter_norm_sq_le",
    "Whitney.Circuit.DAG.rank_parent",
    "Whitney.CircuitReduction.heap_prod._proof_5",
    "Whitney.Circuit.UnaryGate.domain.eq_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_fresh._proof_7",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.reconstructionConstant.eq_1",
    "Whitney.SmoothImplicit.triangularEquiv._proof_4",
    "Whitney.optimization_wellPosed",
    "Whitney.Circuit.Complexity.size_linear_postprocess._proof_1",
    "Whitney.Polarization.bijectiveEquivPerm._proof_5",
    "Whitney.GeometricPrimitives.logSeries_norm_le",
    "Whitney.GeometricPrimitives.logSeries.eq_1",
    "Whitney.FiniteTransport.Coupling.row_capture",
    "Whitney.VarianceRegularity.uniform_family._proof_4",
    "Whitney.FirstOrder.minimizers_same_mean",
    "Whitney.Circuit.BinaryGate.value.eq_3",
    "Whitney.normalized_distance_moment._proof_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk.injEq",
    "Whitney.Circuit.emitTree._proof_19",
    "Whitney.Circuit.RAM.literalAddress.eq_1",
    "Whitney.Circuit.RawProgram.zeroSum_ne_old._proof_3",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.reverse_lt._proof_1",
    "Whitney.Optimizer.hasDerivAt_abstractObjective_line",
    "Whitney.Circuit.RawProgram.definedAt_iff_nodes._proof_13",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth._proof_20",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.squaredCoordinates_value",
    "Whitney.Circuit.RAM.outputStorage.eq_1",
    "Whitney.Majorants.exp_comp_composition_coefficient_bound",
    "Whitney.GeometricPrimitives.site_log_distance_series",
    "Whitney.Circuit.RawProgram.productFamily_defined",
    "Whitney.Circuit.RawProgram.emitTerms_values",
    "Whitney.HighOrder.beta_cast",
    "Whitney.reconstructionConstant._proof_2",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk.inj",
    "Whitney.Circuit.RawProgram.emitFamily._proof_1",
    "Whitney.VarianceRegularity.normalizedCurve_stationarity_eq",
    "Whitney.quantitativeInverseRadius_invariant._proof_2",
    "Whitney.Circuit.RawProgram.emitFamily_depth._proof_3",
    "Whitney.FirstOrder.sharpPoint.eq_1",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge._proof_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_9",
    "Whitney.CircuitReduction.binaryCount_reduce",
    "Whitney.Majorants.affineGibbsPartition.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_13",
    "Whitney.VarianceRegularity.normalizedValue_is_minimum",
    "Whitney.Circuit.RawProgram.zeroFamily_reaches_handle._proof_3",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_1",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_2",
    "Whitney.reconstructionConstant_growth._proof_4",
    "Whitney.Majorants.partialGradientMap._proof_13",
    "Whitney.Optimizer.affineLine_eventually_feasible._proof_3",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_defined._proof_4",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth",
    "Whitney.Polarization.count_bijections",
    "Whitney.sum_cubeJetMajorant._proof_2",
    "Whitney.Circuit.RawProgram.FreshEmission.mk.inj",
    "Whitney.Circuit.RawProgram.zeroPrefix_discipline",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_value",
    "Whitney.normalized_derivative_coefficient_bound",
    "Whitney.Circuit.RAM.Instruction.embedWord.sizeOf_spec",
    "Whitney.contDiff_and_zero_jets_of_closed_set_decay._proof_1",
    "Whitney.normalized_derivative_coefficient_bound._proof_5",
    "Whitney.CircuitReduction.paddingCount_reduce",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_divisionDiscipline",
    "Whitney.reconstructionConstant._proof_3",
    "Whitney.CircuitPolynomialBounds.count_factors._proof_2",
    "Whitney.Circuit.RawProgram.packet_divisionDiscipline",
    "Whitney.HighOrder.correctedGradient_eq_natPower",
    "Whitney.Circuit.RawProgram.zeroClosure_depth_le",
    "Whitney.WeightTransfer.parentTransport_row",
    "Whitney.admissible_nonempty",
    "Whitney.Circuit.RAM.serialize_word_value",
    "Whitney.Circuit.Circuit.mk.inj",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds._proof_3",
    "Whitney.WeightTransfer.finite_transfer",
    "Whitney.Circuit.RAM.unaryRecord.eq_4",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_2",
    "_private.Theorem1.CircuitReductionEmitter.0._proof_3",
    "Whitney.Circuit.RAM.Tag.code.eq_5",
    "Whitney.HighOrder.normalizedMean_spec",
    "Whitney.CircuitReduction.depth_fullTree._proof_18",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_defined",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_depth_le",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth._proof_3",
    "Whitney.HighOrder.normalizedCurvePartition.eq_1",
    "Whitney.theorem1",
    "Whitney.GeometricPrimitives.log_radius_ratio_series._proof_1",
    "Whitney.Circuit.RawProgram.emitFamily.eq_1",
    "Whitney.FirstOrder.meanMap._proof_1",
    "Whitney.Circuit.RawProgram.emitCoefficient.eq_1",
    "Whitney.Majorants.centeredStationarity_partial_fderiv",
    "Whitney.Circuit.RawProgram.closeToCircuit._proof_6",
    "Whitney.isBigO_of_norm_pow_bound",
    "Whitney.Optimizer.normalized_stationary_bounds",
    "Whitney.distanceScaleConstant_power_bound._proof_4",
    "Whitney.GeometricPrimitives.exp_series",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_5",
    "Whitney.cube_full_norm_control._proof_1",
    "Whitney.Circuit.RawProgram.old._proof_3",
    "Whitney.Circuit.RawProgram.OutputFamily.extension",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_2",
    "Whitney.uniformReconstructionConstant._proof_1",
    "Whitney.Circuit.RAM.output_addresses_no_wrap",
    "Whitney.Circuit.RawProgram.emitScale_depth",
    "Whitney.Circuit.emitTree._proof_33",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.eq_2",
    "Whitney.Circuit.RAM.unaryRecord.eq_2",
    "Whitney.Circuit.RawProgram.TermEmission.mk.inj",
    "Whitney.Circuit.RawNode.map.eq_1",
    "Whitney.CircuitReduction.Tree.evalSum.eq_2",
    "Whitney.CircuitReduction.depth_reduce._proof_13",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_base_bound",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.symmetric_distance",
    "Whitney.Circuit.RAM.inputRecord._proof_6",
    "Whitney.SmoothImplicit.triangularEquiv._proof_5",
    "Whitney.iteratedFDeriv_comp_perm_finite._proof_4",
    "Whitney.Circuit.Circuit.reaches_output",
    "Whitney.Circuit.OffsiteDomains.ratio_nonnegative",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le",
    "Whitney.FirstOrder.witness_extension_at_site",
    "Whitney.Circuit.RawProgram.emitInverse_depth",
    "Whitney.Circuit.RAM.RealTest.nonnegative.sizeOf_spec",
    "Whitney.Circuit.RawProgram.shiftEmission._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_value",
    "Whitney.Circuit.RawProgram.Extends.embedding_val",
    "Whitney.OptimizerSeries.HasGeometricSeries.of_coefficient_bound",
    "Whitney.Optimizer.covariance._proof_8",
    "Whitney.Circuit.RawProgram.nodeAt.eq_1",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field._proof_19",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.sum_padding._proof_12",
    "Whitney.Circuit.natural_power_gate",
    "Whitney.Circuit.RAM.Instruction.realOp.injEq",
    "Whitney.Circuit.Complexity.size_linear_postprocess._proof_2",
    "Whitney.Circuit.emitTree._proof_22",
    "Whitney.FiniteNets.nearestParent._proof_2",
    "Whitney.VarianceRegularity.normalizedLinePartition_geometricSeries",
    "Whitney.Circuit.UnaryGate.equal.sizeOf_spec",
    "Whitney.Circuit.RawProgram.toCircuit_size",
    "Whitney.NormalizedPrimitives.affine_series._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_reg._proof_4",
    "Whitney.NormalizedPrimitives.normalized_power_identity",
    "Whitney.Circuit.emitTree._proof_12",
    "Whitney.Circuit.RAM.Instruction.realOp.inj",
    "Whitney.FirstOrder.costMap_apply",
    "Whitney.HighOrder.one_le_partitionSeriesConstant",
    "Whitney.reconstruction_zero_regularity",
    "Whitney.Polarization.product_sign_square",
    "Whitney.coefficient.eq_1",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_defined._proof_3",
    "Whitney.Majorants.partition_ge_exp_neg_five",
    "Whitney.Packing.euclidean_card_le_of_separated",
    "Whitney.Circuit.RAM.chosenWordSize_sufficient",
    "Whitney.Circuit.RawProgram.logSumEmission_depth",
    "Whitney.HighOrder.normalizedPartition_series_of_primitives",
    "Whitney.HighOrder.normalized_theta_moment",
    "Whitney.Circuit.DAG.valuesAt.eq_1",
    "Whitney.FiniteTransport.Coupling.ball_mass_upper",
    "Whitney.Circuit.RawNode.domain.eq_2",
    "Whitney.Circuit.RawProgram.emitPolynomial_depth_le",
    "Whitney.Circuit.RawProgram.radiusEmission_defined",
    "Whitney.Circuit.RawNode.unary.inj",
    "Whitney.Majorants.affineGibbsNumerator.eq_1",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.Circuit.RawProgram.nonconstant_fresh",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_7",
    "Whitney.CircuitReduction.evalProd_fullTree",
    "Whitney.Circuit.RawNode.depth_map",
    "Whitney.OptimizerSeries.HasGeometricSeries.prod",
    "Whitney.Circuit.TreeEmission.mk.sizeOf_spec",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_bound._proof_1",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn.unary",
    "Whitney.Circuit.RAM.copyEndState_pc",
    "Whitney.CircuitReduction.Tree.depth.eq_2",
    "Whitney.Circuit.RawProgram.FlagPacket.mk.sizeOf_spec",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_12",
    "Whitney.Circuit.RawProgram.depth_input",
    "Whitney.VarianceRegularity.normalizedValue_line_uniformSeries",
    "Whitney.Circuit.RawProgram.momentEmission_divisionDiscipline",
    "Whitney.Circuit.RAM.Instruction.execute.eq_6",
    "Whitney.Scales.fine_three",
    "Whitney.Circuit.reductionHandles_fin",
    "Whitney.Circuit.DAG.valuesAt._proof_7",
    "Whitney.Optimizer.abstract_minimizer_pos",
    "Whitney.Circuit.RawProgram.indicatorEmission_allDepth._proof_1",
    "Whitney.Optimizer.covariance._proof_2",
    "Whitney.Optimizer.stationaryMap.eq_1",
    "Whitney.Circuit.RawProgram.all_reach_fresh",
    "Whitney.norm_zeroth_derivative_sub",
    "Whitney.Circuit.RawProgram.coordinateEqualities_value",
    "Whitney.Circuit.RawProgram.definedAt_iff_nodes",
    "Whitney.iteratedFDeriv_comp_linear_at",
    "Whitney.Optimizer.stationaryJacobianEquiv_apply",
    "Whitney.Circuit.RawProgram.distanceEmission._proof_2",
    "Whitney.Offsite.selectedWeights_pos",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_5",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_allDepth",
    "Whitney.NormalizedPrimitives.normalized_delta_series",
    "Whitney.Circuit.RawProgram.polynomialFamily_divisionDiscipline",
    "Whitney.Circuit.RAM.Tag.mul.sizeOf_spec",
    "Whitney.Circuit.RAM.State.writeReal.eq_1",
    "Whitney.Scales.scale_succ",
    "Whitney.Circuit.RawProgram.scaleEmission_depth_le._proof_1",
    "Whitney.OptimizerSeries.HasGeometricSeries.log._proof_4",
    "Whitney.OptimizerSeries.HasGeometricSeries.neg",
    "Whitney.OptimizerSeries.HasGeometricSeries.const_smul",
    "Whitney.WeightHierarchy.Hierarchy.parent_bounds",
    "Whitney.Circuit.StablePartition.label_injective._proof_3",
    "Whitney.Circuit.Complexity.height_sum_pos",
    "Whitney.Circuit.RAM.copiedFrames_cell",
    "Whitney.sum_cubeJetMajorant._proof_1",
    "Whitney.Offsite.objective_eq_normalized",
    "Whitney.CircuitReduction.paddedSize_lt_twice",
    "Whitney.Circuit.RawProgram.radiusEmission_count._proof_9",
    "Whitney.Circuit.UnaryGate.constant.inj",
    "Whitney.Circuit.RAM.dagRecord_input",
    "Whitney.Circuit.RawProgram.computation._proof_10",
    "ftaylorSeries.eq_1",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_1",
    "Whitney.Offsite.temperature_pos",
    "Whitney.CircuitReduction.evalSum_fullTree",
    "Whitney.derivative_cubeJetMajorant",
    "Whitney.inversePowerSum_doubling_upper",
    "Whitney.Circuit.RAM.vertexLabel_val",
    "Whitney.Circuit.RawProgram.snoc.sizeOf_spec",
    "Whitney.uniformReconstructionConstant_growth._proof_7",
    "Whitney.Circuit.RAM.Address.indirect.inj",
    "Whitney.WeightHierarchy.Stage.positive",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_17",
    "Whitney.Circuit.RawProgram.siteIndicators_count",
    "Whitney.Circuit.RawProgram.emitShift_depth._proof_1",
    "Whitney.Circuit.emitTree_reaches._proof_1",
    "Whitney.Circuit.RAM.initialState_reads_N",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_fresh._proof_14",
    "Whitney.Optimizer.contDiffAt_minimizer_barycenter",
    "Whitney.Offsite.contDiffAt_theta",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_bound._proof_2",
    "Whitney.hasFDerivAt_zero_of_norm_pow_bound",
    "Whitney.Circuit.RAM.copiedFrames_untouched._proof_4",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk.injEq",
    "Whitney.Circuit.coordinateSpace_apply",
    "Whitney.Optimizer.entropy_vertexPath._proof_2",
    "Whitney.cubeTopLip_le",
    "Whitney.Circuit.RAM.WordOp.sub.sizeOf_spec",
    "Whitney.closure_openUnitCube._proof_2",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_4",
    "Whitney.Circuit.RawProgram.GeometryEmission.extension",
    "Whitney.HighOrder.normalizedMean_eq_of_stationary",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.eq_2",
    "Whitney.iteratedFDeriv_sub_eq",
    "Whitney.Circuit.RawProgram.globalOffsite_value",
    "Whitney.WeightHierarchy.Next.parent_bounds",
    "Whitney.Circuit.RawProgram.productEmission_allDepth",
    "Whitney.Circuit.emitTree._proof_16",
    "Whitney.Circuit.RAM.fieldAddress._proof_11",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_18",
    "Whitney.Circuit.RAM.CopyMode.word.sizeOf_spec",
    "Whitney.exists_doublingWeights",
    "Whitney.VarianceFamily.extension_analyticOnNhd_offsites",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.reverse_lt",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_16",
    "Whitney.cubeCsOneNorm_le_anchor._proof_2",
    "Whitney.Circuit.arbitrary_polynomial_circuit._proof_2",
    "Whitney.Circuit.RawProgram.flagEmission_allDepth._proof_1",
    "Whitney.nearestSiteDistance_eq_infDist._proof_1",
    "Whitney.Circuit.RawProgram.emitSquare_allDepth",
    "Whitney.Polarization.bijectiveEquivPerm._proof_4",
    "Whitney.VarianceFamily.theta_nonneg",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_18",
    "Whitney.Circuit.RawNode.depth_parent_lt",
    "Whitney.Circuit.RawProgram.scaleEmission_depth",
    "Whitney.CircuitReduction.depth_fullTree._proof_15",
    "Whitney.CircuitReduction.binaryCount_fullTree._proof_12",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth._proof_1",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_2",
    "Whitney.GeometricPrimitives.radius_nat_ratio_series",
    "Whitney.CircuitReduction.heap_prod._proof_4",
    "Whitney.Circuit.RawProgram.toDAG._proof_5",
    "Whitney.diagonal_bound_of_unit",
    "Whitney.Circuit.StablePartition.first_before_second._proof_3",
    "Whitney.FirstOrder.chosenMean_lipschitz_bound",
    "Whitney.Circuit.RawProgram.stable_constant_before_other",
    "Whitney.Circuit.RawProgram.inverseEmission_value",
    "Whitney.Circuit.RawProgram.closeToCircuit_width_le._proof_7",
    "Whitney.Circuit.RAM.serialize_real_value",
    "Whitney.Circuit.RAM.Tag.ofNat_toCtorIdx",
    "Whitney.Circuit.RawProgram.closeToCircuit_size_le",
    "Whitney.Circuit.RawProgram.emitInverse_value",
    "Whitney.Scales.scale._proof_1",
    "Whitney.VarianceRegularity.one_le_familyDerivativeConstant",
    "Whitney.Circuit.Node.parents_nonempty",
    "Whitney.Circuit.RAM.Tag.add.sizeOf_spec",
    "Whitney.Circuit.RawProgram.closeToCircuit_quantitative",
    "Whitney.GeometricPrimitives.site_log_distance_series_rescaled",
    "Whitney.Circuit.RawProgram.emitFamily._proof_10",
    "Whitney.Optimizer.barycenter.eq_1",
    "Whitney.CircuitReduction.Tree.depthFrom.eq_2",
    "Whitney.Circuit.RawProgram.indicatorEmission_depth_le",
    "Whitney.theta_pos",
    "Whitney.VarianceRegularity.normalizedPi_mem_simplex",
    "Whitney.HighOrder.normalizedLinePartition_geometricSeries_of_primitives",
    "Whitney.Circuit.RAM.binaryRecord_sorted",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_18",
    "Whitney.Optimizer.objectiveGradient.eq_1",
    "Whitney.Circuit.RawNode.parents.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.eq_2",
    "Whitney.VarianceFamily.offSiteValue_is_minimum",
    "Whitney.VarianceRegularity.normalizedObjective_variance_form",
    "Whitney.Circuit.OffsiteDomains.radius_root_base",
    "Whitney.Circuit.RawProgram.emitInverse._proof_2",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_8",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_8._@.Theorem1.CircuitReduction._hyg.188",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_7",
    "Whitney.HighOrder.normalizedMean_value_bounds",
    "Whitney.FiniteTransport.iterate_strictDisplacement",
    "Whitney.GeometricPrimitives.log_theta_ratio_eq",
    "Whitney.WeightTransfer.initialChild.eq_1",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_7",
    "Whitney.Circuit.RAM.RealOp.div.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.execute.eq_7",
    "Whitney.Circuit.RawProgram.distanceFamily_divisionDiscipline",
    "Whitney.Circuit.RawProgram.packet_defined",
    "Whitney.Circuit.RAM.installOutput_preserves_other_reals",
    "Whitney.CircuitReduction.heap_storage_lt",
    "Whitney.centered_localInverse_geometric_bound._proof_2",
    "Whitney.Circuit.RAM.binaryRecord_fields",
    "Whitney.VarianceRegularity.FamilyConclusions.eq_1",
    "Whitney.Circuit.exponentialFactor.eq_1",
    "Whitney.VarianceRegularity.normalizedValue_curve_geometricSeries",
    "Whitney.taylorCoefficientSeries._proof_3",
    "Whitney.Circuit.RAM.Instruction.branchReal.inj",
    "Whitney.Circuit.RAM.Instruction.wordOp.injEq",
    "Whitney.WeightTransfer.exists_balanced_transport",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_7",
    "Whitney.FirstOrder.affine_cost_identity",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_6",
    "Whitney.Scales.scale.eq_1",
    "Whitney.FiniteTransport.Coupling.comp._proof_4",
    "Whitney.Circuit.DAG.depthAt_input",
    "Whitney.Optimizer.abstractObjective.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_17",
    "Whitney.Circuit.emitTree._proof_21",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.eq_1",
    "Whitney.FirstOrder.reduction_contact_identity._proof_3",
    "Whitney.Circuit.RawProgram.flagPacket_count",
    "Whitney.Circuit.RawProgram.zeroSum_reaches._proof_3",
    "Whitney.Circuit.RawProgram.geometryEmission_radius",
    "Whitney.Circuit.RawProgram.zeroClosure_defined",
    "Whitney.Circuit.OffsiteDomains.scaled_radius_denominator",
    "Whitney.Circuit.RawProgram.emitScale_value",
    "Whitney.Circuit.RawProgram.scaleEmission_defined",
    "Whitney.Circuit.RawProgram.distanceEmission_defined",
    "Whitney.Circuit.RawProgram.Emission.mk.injEq",
    "Whitney.Circuit.RAM.RealOp.eval.eq_2",
    "Whitney.Circuit.RawProgram.closeToCircuit_width_le",
    "Whitney.Circuit.DAG.valuesAt._proof_6",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le",
    "Whitney.VarianceFamily.extensionValue_eq_partition._proof_1",
    "Whitney.norm_value_le_coefficient_zero",
    "Whitney.Circuit.emitTree._proof_10",
    "Whitney.CircuitReduction.Tree.depthFrom.eq_3",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_3",
    "Whitney.theorem1_of_uniform_normalized_value_series",
    "Whitney.Circuit.RawProgram.distanceValues.eq_1",
    "Whitney.taylorPolynomial_one",
    "Whitney.Circuit.OffsiteDomains.distance_power_exponent",
    "Whitney.CircuitReduction.Tree.paddingCount.eq_3",
    "Whitney.Circuit.RAM.CopyMode.instruction.eq_1",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_7",
    "Whitney.GeometricPrimitives.scalar_rescaled_coefficient_bound",
    "Whitney.Circuit.RAM.unaryRecord.eq_3",
    "Whitney.VarianceFamily.endpoint_value",
    "Whitney.Circuit.RawProgram.toDAG._proof_3",
    "Whitney.Circuit.RawProgram.finishMaster_defined",
    "Whitney.Circuit.RAM.RealOp.eval.eq_3",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_depth_le",
    "Whitney.Circuit.RawProgram.globalGeometry_distances",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_4",
    "Whitney.one_le_reconstructionConstant",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.eq_2",
    "Whitney.VarianceFamily.extension.eq_1",
    "Whitney.Circuit.RawProgram.closureDepthFactor_le._proof_1",
    "Whitney.CircuitPolynomialBounds.encode_injective",
    "Whitney.Circuit.RawProgram.globalPolynomialsY_value",
    "Whitney.taylorCoefficientSeries.eq_1",
    "Whitney.Circuit.RawProgram.safeCoordinates_value",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.unitVector._proof_1",
    "Whitney.Circuit.RAM.copyProgram_cycle",
    "Whitney.Circuit.RawProgram.zeroClosure_depth_le._proof_6",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_2",
    "Whitney.Circuit.RawProgram.emitSquare_depth._proof_1",
    "Whitney.Circuit.PolynomialData.data.eq_1",
    "Whitney.Circuit.StablePartition.permutation_first_before_second",
    "Whitney.cube_full_norm_control._proof_2",
    "Whitney.WeightHierarchy.Next.mk.inj",
    "Whitney.Circuit.instDecidableEqReductionOp._proof_1",
    "Whitney.Circuit.RawProgram.logSumEmission_defined",
    "Whitney.FirstOrder.weighted_bracket_identity._proof_9",
    "Whitney.Circuit.RawNode.isConstant_map",
    "Whitney.iteratedFDeriv_zero_taylorPolynomial",
    "Whitney.Circuit.RAM.Instruction.realOp.sizeOf_spec",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_8",
    "Whitney.Circuit.RAM.Word.sub_no_wrap",
    "Whitney.Circuit.BinaryGate.add.sizeOf_spec",
    "Whitney.Optimizer.relativeEntropy_nonneg",
    "Whitney.FirstOrder.meanMap_apply",
    "Whitney.HighOrder.normalizedValue_curve_identity._proof_2",
    "Whitney.Circuit.RawProgram.safeCoordinates_injective",
    "Whitney.Circuit.emitReduction_allDepth",
    "Whitney.Circuit.RAM.literalAddress_valid",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.eq_2",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial._proof_5",
    "Whitney.Circuit.emitTree._proof_23",
    "Whitney.power_eq_two_mul",
    "Whitney.HighOrder.objective_normalization_identity._proof_3",
    "Whitney.CircuitReduction.Tree.inputIndices.eq_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_11",
    "Whitney.Majorants.partialGradientMap._proof_10",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.eq_1",
    "Whitney.Circuit.PolynomialTranslation.totalDegree_bind_le",
    "Whitney.closure_openUnitCube._proof_3",
    "Whitney.openUnitCube_nonempty",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_5",
    "Whitney.Circuit.RawProgram.globalGeometry_radius",
    "Whitney.exists_minimizing_zero_cone",
    "Whitney.Circuit.RawProgram.emitInverse_allDepth",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_3",
    "Whitney.Circuit.pointIndicator_eq_zero",
    "Whitney.localInverse_hasFPowerSeriesAt",
    "Whitney.Scales.scale_zero",
    "Whitney.CircuitReduction.gateCount_reduce_lt._proof_12",
    "Whitney.Polarization.sign.eq_1",
    "Whitney.Optimizer.inner_covariance",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_5",
    "Whitney.Circuit.RAM.Instruction.branchWord.injEq",
    "Whitney.Circuit.RAM.siteInputLength_pos._proof_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.eq_2",
    "Whitney.Circuit.RawProgram.FlagPacket.mk.injEq",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_11",
    "Whitney.Circuit.RawProgram.fresh._proof_5",
    "Whitney.HighOrder.normalizedPi_mem_simplex",
    "Whitney.HighOrder.normalizedPi_tail_sixty",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_depth_le._proof_8",
    "Whitney.normalized_derivative_coefficient_bound._proof_2",
    "Whitney.Circuit.RawProgram.radiusScalePacket_depths",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_8",
    "Whitney.FiniteTransport.Coupling.reindex_right_mass",
    "Whitney.Circuit.RawProgram.emitScale_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_10",
    "Whitney.Optimizer.stationaryJacobianEquiv._proof_12",
    "Whitney.Circuit.RawProgram.radiusEmission_value",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_5._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.distanceEmission._proof_3",
    "Whitney.Circuit.RAM.initialReal_at_site",
    "Whitney.Circuit.BinaryGate.domain.eq_2",
    "Whitney.higherOrderEstimates_of_normalized_line_bound._proof_3",
    "Whitney.WeightTransfer.no_relay",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._proof_2",
    "Whitney.reconstruction.eq_1",
    "Whitney.OptimizerSeries.one_le_valueSeriesConstant",
    "Whitney.Circuit.RAM.uniform_streaming",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth",
    "Whitney.OptimizerSeries.gibbsSeriesInput._proof_5",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.eq_1",
    "Whitney.Circuit.RAM.Instruction.embedWord.inj",
    "Whitney.cubeCsOneNorm_le_anchor._proof_1",
    "Whitney.Circuit.RawProgram.flagEmission_allDepth._proof_2",
    "Whitney.Circuit.DAG.depthStage_stable._proof_9",
    "Whitney.Circuit.RAM.Tag.code_injective",
    "Whitney.Circuit.RawProgram.finishMaster._proof_4",
    "Whitney.Circuit.DAG.depthStage._proof_1",
    "Whitney.CircuitReduction.reduce_one",
    "Whitney.Circuit.RawProgram.radiusScalePacket_depths._proof_14",
    "Whitney.Circuit.RawProgram.emitSquare_depth",
    "Whitney.Circuit.RawProgram.flagEmission_depth",
    "Whitney.normalizedPolynomialCoefficient.eq_1",
    "Whitney.FirstOrder.continuous_potential",
    "Whitney.CircuitReduction.Tree.branch.sizeOf_spec",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth",
    "Whitney.VarianceRegularity.normalized_w_series_of_b_series",
    "Whitney.FirstOrder.potential_difference",
    "Whitney.normalized_error_series_of_value_series",
    "Whitney.Circuit.RawProgram.emitMonomial.eq_1",
    "Whitney.series_comp_geometric_bound",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_allDepth._proof_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_2",
    "Whitney.Circuit.RawProgram.weightFamily_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth",
    "Whitney.Circuit.RawProgram.depth_prefix",
    "Whitney.normalized_derivative_coefficient_bound._proof_4",
    "Whitney.Circuit.RawProgram.globalPolynomialsX_defined",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_14",
    "Whitney.cubeJetMajorant.eq_1",
    "FormalMultilinearSeries.compContinuousLinearMap.eq_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_4",
    "Whitney.FiniteNets.exists_net._proof_1",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_3",
    "Whitney.HighOrder.normalizedU.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_30",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_3",
    "Whitney.FiniteNets.nearestParent_surjective",
    "Whitney.VarianceRegularity.normalizedValue_eq_neg_log_partition",
    "Whitney.inversePowerSum_pos",
    "Whitney.uniformReconstructionConstant_growth._proof_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.eq_1",
    "Whitney.Circuit.Node.binary.sizeOf_spec",
    "Whitney.Circuit.RawProgram.zeroClosure_depth_le._proof_7",
    "Whitney.WeightHierarchy.Stage.mk.injEq",
    "Whitney.Circuit.DAG.depthStage_computation",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_add_one",
    "Whitney.Circuit.RawProgram.Extends.isConstant_nodeAt",
    "Whitney.Circuit.OffsiteDomains.exponent_scale_denominator",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_5",
    "Whitney.Circuit.UnaryGate.domain.eq_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_8",
    "Whitney.Circuit.RawProgram.indicatorEmission_value",
    "Whitney.VarianceRegularity.normalizedB_bound",
    "Whitney.Circuit.RawProgram.closeToCircuit_quantitative._proof_1",
    "Whitney.Circuit.RawNode.sort.eq_4",
    "Whitney.Circuit.RawProgram.emitFamily._proof_3",
    "Whitney.strictConvexOn_objective._proof_1",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.eq_2",
    "Whitney.FiniteTransport.Coupling.identity._proof_1",
    "Whitney.VarianceRegularity.normalized_line_tensor_bound",
    "Whitney.Majorants.normalized_gibbs_moment_bound",
    "Whitney.Circuit.RawProgram.zeroPrefix_count._proof_2",
    "Whitney.Circuit.instDecidableEqReductionOp._proof_2",
    "Whitney.Majorants.normalized_gibbs_tail",
    "Whitney.FirstOrder.costMap._proof_4",
    "Whitney.Circuit.RAM.Instruction.wordNot.injEq",
    "Whitney.Circuit.RawProgram.scaleEmission_value",
    "Whitney.Circuit.RAM.Address.direct.injEq",
    "Whitney.VarianceFamily.reconstruction_offsite",
    "Whitney.Circuit.RawNode.map.eq_2",
    "Whitney.HighOrder.beta_cast._proof_3",
    "Whitney.GeometricPrimitives.eventually_line_off_sites",
    "Whitney.Circuit.RawProgram.emitCoefficient_count",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_10",
    "Whitney.Optimizer.abstractObjective_exists_unique_minimizer",
    "Whitney.Circuit.RAM.StoresCircuit._proof_9",
    "Whitney.uniformReconstructionConstant_growth._proof_5",
    "Whitney.Circuit.RawProgram.depth_le_of_reaches",
    "Whitney.CircuitReduction.heap_children_range",
    "Whitney.Circuit.RawProgram.emitFamily_depth_le._proof_3",
    "Whitney.FirstOrder.variance_add_common",
    "Whitney.Circuit.RAM.StoresCircuit._proof_8",
    "Whitney.Circuit.RawProgram.productFamily_value",
    "Whitney.Circuit.partial_gate_domain_checks",
    "Whitney.SmoothImplicit.triangularEquiv._proof_6",
    "Whitney.VarianceRegularity.normalized_line_tensor_bound._proof_2",
    "Whitney.Circuit.BinaryGate.mul.sizeOf_spec",
    "Whitney.zeroEnvelope_sub_le",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial",
    "Whitney.Circuit.DAG.depthAt_computation",
    "Whitney.Circuit.RawNode.value_congr",
    "Whitney.Circuit.RawProgram.closureSizeFactor_le._proof_1",
    "Whitney.GeometricPrimitives.quadraticSeries_scaled_coefficient_bound",
    "Whitney.Optimizer.covariance._proof_6",
    "Whitney.GradientTaylorSeries.normalized_factorial_line_bound",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth",
    "Whitney.HighOrder.normalized_variance_identity",
    "Whitney.VarianceFamily.contDiffAt_temperature",
    "Whitney.Circuit.DAG.depthStage_stable._proof_10",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_5",
    "Whitney.GeometricPrimitives.log_radius_ratio_series",
    "Whitney.Circuit.emitTree._proof_26",
    "Whitney.Optimizer.covariance_centered",
    "Whitney.GeometricPrimitives.radius_pow_eq_inversePowerSum_quotient",
    "Whitney.Circuit.RawProgram.emitPolynomial_value",
    "Whitney.FiniteSitesScale.ballMass_eq_total",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_1",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge._proof_3",
    "Whitney.FirstOrder.reductionCost.eq_1",
    "Whitney.closure_openUnitCube._proof_5",
    "Whitney.Circuit.Circuit.antichain_card_le_width",
    "Whitney.reconstructionConstant_growth._proof_8",
    "Whitney.VarianceRegularity.normalizedPartition_pos",
    "Whitney.VarianceFamily.objective.eq_1",
    "Whitney.HighOrder.normalizedScale.eq_1",
    "Whitney.Circuit.RawProgram.emitMonomial_depth_le._proof_10",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth._proof_1",
    "Whitney.closure_openUnitCube",
    "Whitney.Majorants.affineGibbsPartition_geometric_bound",
    "Whitney.CircuitReduction.heap_sum",
    "Whitney.normalized_line_tensor_bound._proof_2",
    "Whitney.Circuit.RawProgram.OutputFamily.mk.sizeOf_spec",
    "Whitney.Circuit.emitTree_reaches._proof_9",
    "Whitney.FirstOrder.witnessCost._proof_3",
    "Whitney.VarianceRegularity.normalizedPartition_curve_identity._proof_1",
    "Whitney.FirstOrder.vertex_isMinOn_of_brackets",
    "Whitney.CircuitReduction.Tree.depthWith.eq_2",
    "Whitney.CircuitReduction.heap_storage_lt._proof_12",
    "Whitney.Majorants.numeratorExtraction_affineGibbsPartition",
    "Whitney.Circuit.RawProgram.emitTerms_count",
    "Whitney.Circuit.emitReduction_reaches_input",
    "Whitney.data_polynomial_hasFiniteSeries_at",
    "Whitney.Offsite.selectedWeights_spec",
    "Whitney.Circuit.RawProgram.productEmission._proof_3",
    "Whitney.continuousAt_of_norm_pow_bound",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.eq_3",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_9._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.AnchorExamples.symmetric_offSiteValue",
    "Whitney.WeightTransfer.shift_feasible",
    "Whitney.norm_sub_bound_of_deriv_bound_finset._proof_1",
    "Whitney.Circuit.RawProgram.globalEmission_count._proof_14",
    "Whitney.Circuit.RawProgram.emitInverse_allDepth._proof_2",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_2",
    "Whitney.Circuit.RawProgram.centeredCoordinates_depth",
    "Whitney.Circuit.RawProgram.emitFamily_count._proof_12",
    "Whitney.Circuit.escapePoint.eq_1",
    "Whitney.Optimizer.exists_entropy_descent",
    "Whitney.VarianceRegularity.normalizedMean_eq_of_stationary",
    "Whitney.Circuit.DAG.value_computation",
    "Whitney.Circuit.RawProgram.polynomialFamily_defined",
    "Whitney.Circuit.TreeEmission.mk.injEq",
    "Whitney.VarianceRegularity.uniform_family",
    "_private.Theorem1.TaylorJet.0.Whitney.invariant_of_adjacent",
    "Whitney.Circuit.DAG.valuesAt.eq_2",
    "Whitney.Circuit.RawProgram.offsiteEmission_divisionDiscipline",
    "Whitney.Optimizer.hasDerivAt_mul_log_div",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_2",
    "Whitney.Circuit.RawNode.parents.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_6",
    "Whitney.Circuit.RawProgram.nodeAt.eq_2",
    "Whitney.Circuit.RawProgram.old_ne_fresh",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth._proof_1",
    "Whitney.Scales.exists_coarse_scale",
    "Whitney.Majorants.affineGibbsNumerator_geometric_bound",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_5",
    "Whitney.Circuit.RawProgram.Extends.embedding_refl",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_1",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth._proof_21",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_3",
    "Whitney.NormalizedPrimitives.normalized_w_series_of_b_series._proof_1",
    "Whitney.Circuit.RawProgram.depth_computation",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le._proof_2",
    "Whitney.Circuit.emitTree_nonconstant",
    "Whitney.Circuit.emitTree._proof_7",
    "Whitney.higherOrderEstimates_of_normalized_line_bound",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.eq_1",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_6",
    "Whitney.Circuit.RAM.Adjacency.serialWord_bound._proof_18",
    "Whitney.Circuit.RawProgram.emitTerms_defined",
    "Whitney.Packing.children_card_le_branching",
    "Whitney.Circuit.RawProgram.relabel_computation",
    "Whitney.theorem1_conclusions_of_regularity_and_witness_jets",
    "Whitney.Circuit.RAM.initialState_pc",
    "Whitney.GradientTaylorSeries.finite_series_comp_affine",
    "Whitney.Circuit.RawProgram.geometryEmission_theta",
    "Whitney.Optimizer.gibbs_mean_exists_unique",
    "Whitney.Optimizer.log_gibbs",
    "Whitney.Circuit.safeInput_offsite_eq",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_10._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_4",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth",
    "Whitney.Circuit.RawProgram.normalizeWeights._proof_3",
    "Whitney.HighOrder.normalized_reconstruction_error_identity._proof_1",
    "Whitney.Circuit.RawProgram.globalGeometry.eq_1",
    "Whitney.hasDerivAt_cubeJetMajorant",
    "Whitney.GeometricPrimitives.quadraticSeries_hasFPowerSeriesAt",
    "Whitney.VarianceFamily.extensionValue.eq_1",
    "Whitney.Circuit.RAM.unaryRecord.eq_1",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.eq_2",
    "Whitney.Circuit.PolynomialData.mk.inj",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_depth_le._proof_1",
    "Whitney.Circuit.BinaryGate.domain.eq_1",
    "Whitney.Circuit.RAM.RealOp.mul.sizeOf_spec",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_3",
    "Whitney.FiniteTransport.iterate.eq_2",
    "Whitney.Circuit.Node.value_congr",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_bound",
    "Whitney.Circuit.RawProgram.allDepth_snoc",
    "Whitney.OptimizerSeries.HasGeometricSeries.comp_linear",
    "Whitney.CircuitPolynomialBounds.multiIndexInhabited._proof_1",
    "Whitney.Circuit.RAM.Instruction.execute.eq_8",
    "Whitney.Circuit.RawProgram.centeredCoordinates_count",
    "Whitney.HighOrder.normalizedDelta_scaled",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.eq_3",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le._proof_7",
    "Whitney.Circuit.RawProgram.emitTerms_outputs_fresh",
    "Whitney.CircuitPolynomialBounds.exponentIndex._proof_4",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le._proof_8",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_4",
    "Whitney.Circuit.RAM.copyWordFrame.eq_2",
    "Whitney.VarianceRegularity.normalizedCurve_stationarity_unique",
    "Whitney.VarianceRegularity.sqrt_bounds",
    "Whitney.GeometricPrimitives.radius_rpow_ratio_series",
    "Whitney.Circuit.RAM.Serialized.mk.inj",
    "Whitney.Circuit.RawProgram.inversePowerEmission_defined",
    "Whitney.Circuit.RawProgram.Extends.computationEmbedding_val",
    "Whitney.Circuit.RawProgram.Emission.mk.inj",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_1",
    "Whitney.GeometricPrimitives.log_radius_ratio_series._proof_2",
    "Whitney.VarianceRegularity.conclusions_parameter_one",
    "Whitney.contDiff_and_zero_jets_of_site_power_bounds",
    "Whitney.FiniteTransport.Coupling.identity._proof_2",
    "Whitney.fillRadius_image_bddAbove",
    "Whitney.WeightHierarchy.Hierarchy.positive",
    "Whitney.FiniteNets.IsNet.nonempty",
    "Whitney.Circuit.RawNode.map_comp",
    "Whitney.Circuit.RAM.StoresCircuit._proof_7",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_29",
    "Whitney.VarianceRegularity.normalizedPartition_curve_identity",
    "Whitney.Circuit.logArgument.eq_1",
    "Whitney.Circuit.RawProgram.normalizeWeights_count",
    "Whitney.FirstOrder.psi_increment_upper",
    "Whitney.HighOrder.normalizedW_bounds._proof_3",
    "Whitney.Majorants.partialGradient_affineGibbsPartition",
    "Whitney.WeightTransfer.feasible_isCompact",
    "Whitney.Circuit.RawProgram.emitTerms._proof_10",
    "Whitney.VarianceRegularity.normalized_error_series_of_value_series._proof_1",
    "Whitney.CircuitReduction.Tree.input.sizeOf_spec",
    "Whitney.Circuit.RawNode.sort.eq_2",
    "Whitney.Circuit.RawProgram.polynomialFamily_value",
    "Whitney.isCompact_closedUnitCube._proof_4",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_1",
    "Whitney.Circuit.RAM.WordOp.quotient.sizeOf_spec",
    "Whitney.HighOrder.normalizedCurveMean_zero",
    "Whitney.Circuit.DAG.depthStage.eq_2",
    "Whitney.theta_mem_simplex",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_depth_le",
    "Whitney.Circuit.RawProgram.emitTerms._proof_12",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_fresh._proof_4",
    "Whitney.Circuit.RawProgram.weightFamily_depth_le",
    "Whitney.siteBallMass_pow_two",
    "_private.Theorem1.CircuitFinalize.0._proof_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_lower",
    "Whitney.VarianceRegularity.reconstruction_normalization_identity",
    "Whitney.norm_sub_bound_of_deriv_bound_finset",
    "Whitney.Optimizer.stationaryJacobianEquiv._proof_13",
    "Whitney.Optimizer.vertexPath_mem_simplex",
    "Whitney.Circuit.RawProgram.momentEmission_depth_le._proof_1",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_8",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth",
    "Whitney.HighOrder.correctedGradient_difference_bound",
    "Whitney.Circuit.RawProgram.emitTerms._proof_13",
    "Whitney.Circuit.RAM.Instruction.execute.eq_2",
    "Whitney.VarianceFamily.offSiteValue.eq_1",
    "Whitney.Majorants.normalized_gibbs_exp_series_coefficient_bound",
    "Whitney.Circuit.RawProgram.Emission.allDepth_of_new",
    "Whitney.Circuit.RawProgram.globalGeometry_defined",
    "Whitney.Majorants.gibbs_nonneg",
    "Whitney.Circuit.emitTree._proof_25",
    "Whitney.Circuit.RawProgram.Emission.allDepth_of_new._proof_1",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_value",
    "Whitney.Circuit.UnaryGate.power.inj",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth._proof_1",
    "Whitney.FirstOrder.chosenMean.eq_1",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_divisionDiscipline",
    "Whitney.reconstruction_interpolates_witness_of_derivative_error_bounds",
    "Whitney.Circuit.RawProgram.distanceEmission.eq_1",
    "Whitney.Optimizer.normalized_reference_coefficient",
    "Whitney.Offsite.eventually_offsite",
    "Whitney.Majorants.gibbsChangeExponent._proof_1",
    "Whitney.Circuit.emitReduction_complexity",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_3",
    "Whitney.Circuit.RAM.Adjacency.serialWord_bound",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_depth_le._proof_7",
    "Whitney.Circuit.RAM.WordTest.less.sizeOf_spec",
    "Whitney.uniformReconstructionConstant_low",
    "Whitney.Circuit.emitTree._proof_15",
    "Whitney.Circuit.RawProgram.packet_chi_depth_le",
    "Whitney.Circuit.RawProgram.emitFamily_depth._proof_1",
    "Whitney.Circuit.RAM.initialReal._proof_3",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series._proof_1",
    "Whitney.FirstOrder.chosenMean_monotonicity",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_4",
    "Whitney.Circuit.RawProgram.exponentialFamily_allDepth",
    "Whitney.Circuit.RAM.Instruction.branchWord.inj",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_3",
    "Whitney.GeometricPrimitives.log_theta_ratio_series._proof_1",
    "Whitney.OptimizerSeries.one_le_stationaritySeriesConstant",
    "Whitney.Circuit.RAM.Instruction.execute.eq_5",
    "Whitney.FiniteTransport.iterate.eq_1",
    "Whitney.Circuit.RawNode.map_id",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_7",
    "Whitney.Circuit.OffsiteDomains.distance_positive",
    "Whitney.NormalizedPrimitives.normalized_w_series",
    "Whitney.NormalizedPrimitives.normalized_vector_power_identity",
    "Whitney.Circuit.RawProgram.momentEmission_allDepth._proof_2",
    "Whitney.taylor_polynomial_difference_bound",
    "Whitney.Circuit.PolynomialTranslation.totalDegree_translate_le",
    "Whitney.Circuit.RAM.WordOp.eval.eq_8",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.eq_2",
    "Whitney.Circuit.RawProgram.thetaValues_eq_theta",
    "Whitney.Majorants.partialGradientMap_apply",
    "Whitney.WeightTransfer.shift.eq_1",
    "Whitney.CircuitReduction.reduce.eq_1",
    "Whitney.Circuit.RawProgram.centeredCoordinates_defined",
    "Whitney.Circuit.RawProgram.emitFamily_depth._proof_2",
    "Whitney.uniformReconstructionConstant_growth._proof_6",
    "Whitney.Circuit.PolynomialData.mk.injEq",
    "Whitney.distanceScaleConstant_pow",
    "Whitney.HighOrder.normalizedRadial_scaled",
    "Whitney.fillRadius_nonneg",
    "Whitney.Circuit.RawNode.parents_sort",
    "Whitney.OptimizerSeries.HasGeometricSeries.inv._proof_3",
    "Whitney.Circuit.Node.binary.injEq",
    "Whitney.FirstOrder.costMap.eq_1",
    "Whitney.Circuit.RawProgram.momentEmission_fresh._proof_8",
    "Whitney.Circuit.TreeEmission.defined_iff",
    "Whitney.Circuit.RawProgram.closureSizeFactor_le",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.eq_1",
    "Whitney.Circuit.RawProgram.radiusScalePacket_divisionDiscipline",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_2",
    "Whitney.Scales.exists_scale_pair._proof_7",
    "Whitney.Circuit.RawProgram.inversePowerEmission_fresh",
    "Whitney.nearestSiteDistance_le_fillRadius_of_mem_open",
    "Whitney.Circuit.RawProgram.polynomialTerms_nonempty",
    "Whitney.Circuit.emitReduction_reaches_input._proof_1",
    "Whitney.Circuit.RAM.division_defined",
    "_private.Theorem1.CircuitPolynomialDepth.0.Whitney.Circuit.RawProgram.shiftEmission_allDepth_poly",
    "Whitney.Circuit.RawProgram.packet_indicators_depth_le",
    "Whitney.Circuit.offsiteFlag_eq_one",
    "Whitney.Circuit.ReductionOp.eval_neutral",
    "Whitney.reconstructionConstant_growth._proof_5",
    "Whitney.Optimizer.covariance._proof_4",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le._proof_6",
    "Whitney.WeightTransfer.fiber_card_pos",
    "Whitney.Circuit.squareCircuit_computes",
    "Whitney.FiniteNets.exists_net",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_identity._proof_1",
    "Whitney.normalized_line_uniform_error_bound",
    "Whitney.VarianceRegularity.conclusions_of_higherOrderEstimates",
    "Whitney.Circuit.RAM.WordOp.remainder.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.wordLiteral.sizeOf_spec",
    "Whitney.CircuitReduction.depth_fullTree._proof_12",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_divisionDiscipline",
    "Whitney.Circuit.UnaryGate.value.eq_3",
    "Whitney.FirstOrder.reconstruction_one_witness_jets",
    "Whitney.Optimizer.minimizer_pos",
    "Whitney.FiniteSitesScale.containingScale._proof_1",
    "Whitney.contDiff_taylorPolynomial",
    "Whitney.Circuit.RawProgram.emitFamily.eq_2",
    "Whitney.WeightHierarchy.next_nonempty",
    "Whitney.Circuit.RawProgram.emitFamily_count._proof_14",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.eq_1",
    "Whitney.Circuit.RawProgram.finishMaster_count._proof_6",
    "Whitney.Circuit.RAM.outputStorage_exact._proof_19",
    "Whitney.FiniteNets.nearest_parent_surjective",
    "Whitney.Circuit.RawProgram.divisionDiscipline_snoc",
    "Whitney.Circuit.RawProgram.closeToCircuit_depth_le",
    "Whitney.Circuit.StablePartition.permutation_first_order",
    "Whitney.Circuit.RawProgram.offsiteEmission_count",
    "Whitney.normalizedPolynomialCoefficient_bound",
    "Whitney.Circuit.Node.domain.eq_1",
    "Whitney.Offsite.analyticAt_reconstruction",
    "Whitney.VarianceRegularity.offSiteValue_normalization_identity",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_4",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one",
    "Whitney.Circuit.RAM.instDecidableEqTag._proof_2",
    "Whitney.HighOrder.continuous_normalizedObjective",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_1",
    "Whitney.Optimizer.continuous_relativeEntropy",
    "Whitney.Circuit.RAM.outputStorage_exact",
    "Whitney.Circuit.siteExtension_at_site",
    "Whitney.Circuit.RAM.Adjacency.serialWord._proof_13",
    "Whitney.hasFPowerSeriesAt_bilinear_geometric_bound",
    "Whitney.Circuit.logarithm_ratio_nonneg",
    "Whitney.Circuit.UnaryGate.value.eq_4",
    "Whitney.Circuit.RawProgram.toDAG_value",
    "Whitney.Circuit.RAM.nodeRecord.eq_1",
    "Whitney.Circuit.RawProgram.emitShift_value",
    "Whitney.FirstOrder.variance_add_common._proof_3",
    "Whitney.uniformReconstructionConstant_growth._proof_8",
    "Whitney.Circuit.RawProgram.polynomialTerms_value",
    "Whitney.Circuit.extension_eq_master",
    "Whitney.VarianceFamily.extensionValue_eq_partition",
    "Whitney.VarianceFamily.normalized_distance_moment",
    "Whitney.Circuit.UnaryGate.exp.sizeOf_spec",
    "Whitney.Circuit.RawProgram.centeredCoordinates_allDepth",
    "Whitney.Circuit.RAM.vertexLabel_eq_iff",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_5",
    "Whitney.Circuit.UnaryGate.value.eq_5",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_13",
    "Whitney.Offsite.admissible_polynomial_analytic",
    "Whitney.CircuitReduction.inputIndices_fullTree",
    "Whitney.Circuit.RawProgram.inverseEmission_divisionDiscipline",
    "Whitney.Circuit.RawProgram.productEmission_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.toCircuit._proof_6",
    "Whitney.FirstOrder.costMap_single",
    "Whitney.Circuit.StablePartition.permutation._proof_4",
    "Whitney.Circuit.squareDAG._proof_2",
    "Whitney.GeometricPrimitives.quadraticSeries_coefficient_bound",
    "Whitney.Circuit.RawProgram.squaredCoordinates_allDepth",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_8",
    "Whitney.Circuit.RAM.initialState_reads_q",
    "Whitney.Circuit.RawProgram.distanceEmission_count._proof_4",
    "Whitney.OptimizerSeries.geometricSeries_linear_zero",
    "Whitney.theorem1_of_uniform_higherOrderEstimates",
    "Whitney.VarianceFamily.temperature_pos._proof_2",
    "Whitney.offSiteValue_is_minimum",
    "Whitney.Circuit.RawProgram.distanceEmission_allDepth._proof_2",
    "Whitney.Circuit.RAM.copiedFrames.eq_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_9",
    "Whitney.theta_sum",
    "Whitney.Circuit.RAM.fieldAddress._proof_12",
    "Whitney.Circuit.StablePartition.label_of_neg",
    "Whitney.CircuitReduction.prod_range_pairs._proof_1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission_count",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth_max",
    "Whitney.Circuit.RAM.WordOp.eval.eq_5",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_3",
    "Whitney.inverseCoefficientRate._proof_1",
    "Whitney.VarianceRegularity.normalizedMean_value_bounds",
    "Whitney.Circuit.DAG.depthStage_input",
    "Whitney.Circuit.distanceSum_nonneg",
    "Whitney.NormalizedPrimitives.radial_coefficient_identity._proof_1",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_value",
    "Whitney.Scales.exists_scale_pair._proof_2",
    "Whitney.quantitativeInverseRadius_invariant",
    "Whitney.Circuit.DAG.value_unique",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_9",
    "Whitney.Circuit.RawProgram.DivisionsOrdered._proof_2",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_count_lt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_3",
    "Whitney.iteratedDeriv_bound_of_rescaled_series._proof_1",
    "Whitney.Circuit.RawProgram.Extends.nodeAt_map",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle_value",
    "Whitney.Circuit.RawProgram.siteIndicators_injective",
    "Whitney.CircuitReduction.depth_fullTree._proof_19",
    "Whitney.triangularEquiv_inverse_norm_le",
    "Whitney.WeightHierarchy.Hierarchy.parent_weight_le",
    "Whitney.Circuit.emitTree._proof_28",
    "Whitney.Circuit.ReductionOp.eval_branch",
    "Whitney.Circuit.StablePartition.second_order",
    "Whitney.theorem1_of_uniform_higherOrderEstimates._proof_1",
    "Whitney.iteratedDeriv_bound_of_rescaled_series",
    "Whitney.AnchorExamples.symmetricData_admissible",
    "Whitney.FirstOrder.reductionCost._proof_1",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.unitVector.eq_1",
    "Whitney.Circuit.RawProgram.logSumEmission_count._proof_16",
    "Whitney.HighOrder.normalizationC.eq_1",
    "Whitney.Circuit.RAM.binaryRecord.eq_2",
    "Whitney.FirstOrder.meanMap_single",
    "Whitney.Circuit.RAM.Instruction.execute.eq_9",
    "Whitney.Circuit.RawProgram.radiusScalePacket_defined",
    "Whitney.Circuit.RawProgram.scaleEmission_depth_le",
    "Whitney.Circuit.DAG.rank_lt_of_edge",
    "Whitney.Circuit.StablePartition.label_lt",
    "Whitney.Circuit.RawProgram.emitFamily_divisionDiscipline._proof_1",
    "Whitney.Circuit.Circuit.width_le_vertices",
    "Whitney.Circuit.DAG.mk.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.execute.eq_13",
    "Whitney.Circuit.RawProgram.productEmission_allDepth._proof_1",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_6",
    "_private.Theorem1.CircuitQuantitativeClosure.0.Whitney.Circuit.RawProgram.original_vertices_bound._proof_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_2",
    "Whitney.Circuit.OffsiteDomains.radius_power_exponent",
    "Whitney.CircuitReduction.fullTree.eq_2",
    "Whitney.FirstOrder.potential_attains",
    "Whitney.FiniteTransport.Coupling.comp._proof_6",
    "Whitney.FirstOrder.psi_linearization_bound",
    "Whitney.Circuit.RawProgram.globalOffsite_defined",
    "Whitney.Circuit.RawProgram.zeroSum_lower._proof_5",
    "Whitney.CircuitReduction.Tree.depthWith_le._proof_12",
    "Whitney.CircuitPolynomialBounds.prod_factors",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth._proof_3",
    "Whitney.Circuit.RAM.WordOp.eval.eq_7",
    "Whitney.Circuit.RawProgram.value.eq_2",
    "Whitney.Circuit.RawProgram.centeredCoordinates_divisionDiscipline",
    "Whitney.CircuitReduction.inputIndices_fullTree_nodup",
    "Whitney.WeightHierarchy.Hierarchy.mk.inj",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_7",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_3",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_4",
    "Whitney.VarianceRegularity.reconstruction.eq_1",
    "Whitney.CircuitReduction.Tree.binaryCount.eq_1",
    "Whitney.Circuit.RAM.Instruction.execute.eq_11",
    "Whitney.Circuit.indicator_sum_at_site",
    "Whitney.Circuit.RawProgram.inverseEmission_depth_le._proof_1",
    "Whitney.FirstOrder.variance_add_common._proof_4",
    "Whitney.quantitativeInverseRadius_pos",
    "Whitney.OptimizerSeries.HasGeometricSeries.inv",
    "Whitney.HighOrder.partitionSeriesConstant._proof_2",
    "Whitney.VarianceRegularity.normalized_mean_exists_unique",
    "Whitney.VarianceRegularity.family_higherOrderEstimates",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission_fresh._proof_4",
    "Whitney.Circuit.RawProgram.zeroFamily_reaches_handle._proof_4",
    "Whitney.HighOrder.normalizedCurveExponent_zero",
    "Whitney.Circuit.RawProgram.Extends.embedding_injective",
    "Whitney.hasFPowerSeriesAt_inv_geometric_bound",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_count_lt",
    "Whitney.inverse_series_explicit_coefficient_bound",
    "Whitney.Circuit.RawProgram.weightFamily_injective",
    "Whitney.OptimizerSeries.dualValue_geometricSeries",
    "Whitney.HighOrder.normalizedValue_line_geometricSeries",
    "Whitney.FiniteSitesScale.dist_lt_containingScale_quarter",
    "Whitney.Circuit.RawProgram.globalSafePacket_chi",
    "Whitney.VarianceFamily.theta.eq_1",
    "Whitney.FirstOrder.potential_variational_inequality_scaled",
    "Whitney.uniformReconstructionConstant_growth",
    "Whitney.cube_full_norm_control",
    "Whitney.Circuit.DAG.input.eq_1",
    "Whitney.taylorPolynomial_at_center",
    "Whitney.Circuit.squareDAG.eq_1",
    "Whitney.GradientTaylorSeries.derivSeries_norm_le",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle_count",
    "Whitney.Circuit.UnaryGate.constant.sizeOf_spec",
    "Whitney.Circuit.RawProgram.distanceEmission_fresh._proof_4",
    "Whitney.Circuit.Complexity.height_sum_pos._proof_1",
    "Whitney.Optimizer.gibbs.eq_1",
    "Whitney.Circuit.RawProgram.emitPolynomial_depth_le._proof_21",
    "Whitney.VarianceRegularity.variance_normalizedB",
    "Whitney.taylor_derivative_difference_bound",
    "Whitney.Circuit.RawProgram.depth_computation._proof_1",
    "Whitney.Circuit.UnaryGate.equal.inj",
    "Whitney.Majorants.partialGradientMap._proof_7",
    "Whitney.Circuit.RawProgram.exponentialFamily_depth",
    "Whitney.Circuit.emitTree_reaches",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_14",
    "Whitney.Circuit.RawProgram.centeredCoordinates_allDepth._proof_1",
    "Whitney.iteratedFDeriv_taylorPolynomial",
    "Whitney.CircuitReduction.Tree.evalSum.eq_3",
    "Whitney.Circuit.RawProgram.emitCoefficient._proof_1",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_10",
    "Whitney.CircuitPolynomialBounds.length_factors",
    "Whitney.Circuit.Complexity.height_add_components._proof_1",
    "_private.Theorem1.CircuitPolynomialDepth.0.Whitney.Circuit.RawProgram.shiftEmission_allDepth_poly._proof_2",
    "Whitney.FiniteTransport.Coupling.identity._proof_3",
    "Whitney.Circuit.DAG.value_unique._proof_10",
    "Whitney.HighOrder.normalizedPi_pos",
    "Whitney.WeightTransfer.column.eq_1",
    "Whitney.Circuit.RAM.Tag.code.eq_2",
    "Whitney.WeightHierarchy.Next.mk.sizeOf_spec",
    "Whitney.inverse_series_partial_sum_bound",
    "Whitney.radius_pos",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitFamily_value._proof_11",
    "Whitney.Majorants.partialGradientMap._proof_12",
    "Whitney.Circuit.RAM.unaryRecord.eq_5",
    "Whitney.Circuit.RAM.fieldAddress_after_headers",
    "Whitney.GeometricPrimitives.exp_neg_nat_log_ratio",
    "Whitney.Circuit.RawNode.OrderedDivision.eq_1",
    "Whitney.Circuit.RAM.RealOp.add.sizeOf_spec",
    "Whitney.approximation_at_interpolated_site",
    "Whitney.WeightTransfer.initialChild_parent_mass",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_20",
    "Whitney.Circuit.PolynomialData.degree_le",
    "Whitney.Circuit.RawProgram.packet_safe_depth_le._proof_1",
    "Whitney.Circuit.DAG.depthAt.eq_1",
    "Whitney.Circuit.RawProgram.flagPacket_chi_value",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_6",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_2",
    "Whitney.Circuit.RawProgram.emitFamily._proof_5",
    "Whitney.Circuit.RawProgram.relabel_input",
    "Whitney.Majorants.normalized_vector_gibbs_moments",
    "Whitney.radius_le_distanceScale",
    "Whitney.OptimizerSeries.HasGeometricSeries.norm_sq",
    "Whitney.Circuit.UnaryGate.value.eq_2",
    "Whitney.Circuit.StablePartition.label.eq_1",
    "Whitney.Circuit.RAM.Address.indirect.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitSquare_value",
    "Whitney.Circuit.extensionCircuit._proof_2",
    "Whitney.Circuit.RawProgram.flagPacket_allDepth",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_zero",
    "Whitney.Circuit.RAM.Serialized.mk.injEq",
    "Whitney.Circuit.RawProgram.emitMonomial_count",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth._proof_2",
    "Whitney.norm_iteratedFDeriv_le_factorial_coefficient",
    "Whitney.Circuit.RawProgram.emitTerms_defined._proof_16",
    "Whitney.CircuitReduction.Tree.depthFrom_le._proof_12",
    "Whitney.FirstOrder.contDiff_psi",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.eq_1",
    "Whitney.Optimizer.affineLine_eventually_feasible",
    "Whitney.Circuit.RawProgram.zeroFamily_injective._proof_3",
    "Whitney.Circuit.RawProgram.allDepth_snoc._proof_1",
    "Whitney.Circuit.RawProgram.flagEmission_allDepth",
    "Whitney.Circuit.power_two_undefined_at_neg_one",
    "Whitney.Circuit.siteExtension_eq_master",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_zero._proof_16",
    "Whitney.Circuit.RawProgram.fresh.eq_1",
    "Whitney.Circuit.RawProgram.productEmission_value",
    "Whitney.OptimizerSeries.HasGeometricSeries.comp",
    "Whitney.normalized_error_series_of_value_series._proof_4",
    "Whitney.Circuit.circuitExponent_admissible._proof_3",
    "Whitney.Circuit.RawProgram.TermEmission.extension",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.eq_2",
    "Whitney.Circuit.RAM.binaryRecord.eq_3",
    "Whitney.cubeCsOneNorm_le_anchor",
    "Whitney.Circuit.RawProgram.emitMonomial_value",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission_fresh",
    "Whitney.NormalizedPrimitives.bilinear_series",
    "Whitney.normalizedErrorDerivativeConstant._proof_3",
    "Whitney.FiniteTransport.Coupling.row",
    "Whitney.Circuit.RawProgram.emitFamily_count._proof_13",
    "Whitney.FirstOrder.reduction_contact_identity",
    "Whitney.Circuit.offsiteFlag_at_site",
    "Whitney.Circuit.RawProgram.globalEmission_count._proof_13",
    "Whitney.Circuit.RawProgram.zeroFamily.eq_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_eq_iff",
    "Whitney.HighOrder.normalizedObjective_variance_form",
    "Whitney.Circuit.RawProgram.flagEmission._proof_1",
    "Whitney.derivative_cubeJetMajorant._proof_2",
    "Whitney.radius_le_distanceScale._proof_4",
    "Whitney.Circuit.reductionHandles.eq_1",
    "Whitney.Circuit.RawProgram.productEmission_allDepth._proof_2",
    "Whitney.Data.mk.injEq",
    "Whitney.GeometricPrimitives.normalized_norm_sq",
    "Whitney.Circuit.RAM.Tag.input.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitMonomial.eq_2",
    "Whitney.Circuit.RAM.vertexLabel._proof_4",
    "Whitney.WeightHierarchy.uniformStage._proof_2",
    "Whitney.Circuit.RAM.Instruction.copyReal.injEq",
    "Whitney.uniformReconstructionConstant_growth._proof_9",
    "Whitney.FirstOrder.reconstruction_one_eq_witness_extension",
    "Whitney.Circuit.RAM.WordOp.eval.eq_3",
    "Whitney.FirstOrder.hasFDerivAt_reconstruction_one_site",
    "Whitney.VarianceRegularity.normalizedValue_line_geometricSeries",
    "Whitney.Scales.scale_pos",
    "Whitney.Majorants.derivSeries_coefficient_bound",
    "Whitney.Circuit.RAM.initialWord.eq_1",
    "Whitney.Circuit.RawProgram.logSumEmission_depth._proof_17",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt._proof_2",
    "Whitney.Optimizer.hasDerivAt_affineLine",
    "Whitney.Offsite.varianceCoefficient_pos._proof_2",
    "Whitney.Majorants.fst_pullback_geometric_bound",
    "Whitney.normalizedErrorSeriesConstant._proof_1",
    "Whitney.FiniteSitesScale.exists_scale_cutoff",
    "Whitney.FiniteTransport.Coupling.mk.sizeOf_spec",
    "Whitney.closedUnitCube.eq_1",
    "Whitney.Circuit.RAM.Tag.constant.sizeOf_spec",
    "Whitney.iteratedFDeriv_taylorPolynomial_eq_zero_of_lt",
    "Whitney.FirstOrder.reduced_vertex_value",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_16",
    "Whitney.HighOrder.normalizationC._proof_1",
    "Whitney.Circuit.RawProgram.emitShift_allDepth._proof_2",
    "Whitney.FiniteTransport.Coupling.column_mass_le_row_mass",
    "Whitney.Circuit.RAM.initialReal._proof_5",
    "Whitney.OptimizerSeries.one_le_optimizerValueSeriesConstant",
    "Whitney.Circuit.RAM.installOutput_preserves_other_words",
    "Whitney.FirstOrder.norm_fderiv_sub_eq_norm_first_tensor",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_1",
    "Whitney.Circuit.circuit_complexity._proof_3",
    "Whitney.Scales.sum_scale",
    "Whitney.Circuit.RawProgram.Emission.extension",
    "Whitney.Circuit.escapePoint_ne_site",
    "Whitney.Circuit.DAG.depthStage_stable._proof_3",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.eq_3._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.OptimizerSeries.HasGeometricSeries.log",
    "Whitney.Circuit.RAM.binaryRecord.eq_1",
    "Whitney.VarianceFamily.reconstruction_one",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_base_bound._proof_1",
    "Whitney.Circuit.RAM.Instruction.jump.inj",
    "Whitney.Circuit.RawProgram.globalPolynomialsX_value",
    "Whitney.Majorants.partialGradientMap._proof_11",
    "Whitney.Circuit.RawProgram.Extends.embedding_trans",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_1",
    "Whitney.GeometricPrimitives.log_theta_ratio_series",
    "Whitney.WeightHierarchy.Hierarchy.mk.injEq",
    "Whitney.Circuit.distanceEmission_complexity",
    "Whitney.openUnitCube_subset_closedUnitCube",
    "Whitney.Circuit.PolynomialTranslation.translate_neg_translate",
    "Whitney.objective._proof_3",
    "Whitney.VarianceFamily.endpoint_gap",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series._proof_2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_2",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds._proof_1",
    "Whitney.Circuit.RAM.fieldAddress_after_headers._proof_13",
    "Whitney.Circuit.RawProgram.offsiteEmission_defined",
    "Whitney.Circuit.safeInput_ne_site",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_5",
    "Whitney.CircuitPolynomialBounds.count_factors._proof_3",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_16",
    "Whitney.WeightHierarchy.hierarchy_nonempty_uniform",
    "Whitney.Circuit.RawProgram.packet_safe_depth_le",
    "Whitney.Circuit.OffsiteDomains.logarithm_positive",
    "Whitney.FiniteTransport.Coupling.identity_boundedDisplacement",
    "Whitney.Circuit.RawProgram.computation.eq_1",
    "_private.Theorem1.CircuitReductionEmitter.0._proof_9",
    "Whitney.iteratedFDeriv_one_taylorPolynomial_one",
    "Whitney.Circuit.RawProgram.flagPacket_allDepth._proof_2",
    "Whitney.Circuit.RawNode.binary_div_of_map",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.eq_1",
    "Whitney.CircuitReduction.depth_fullTree",
    "Whitney.OptimizerSeries.one_le_optimizerMeanSeriesConstant",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_4",
    "Whitney.Circuit.RawProgram.nodeAt_parent_lt",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_31",
    "Whitney.WeightTransfer.balancing_shift",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_10",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copyEndState_succ",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth",
    "Whitney.Circuit.DAG.depthAt_le_of_levels",
    "Whitney.CircuitReduction.heap_prod._proof_1",
    "Whitney.distanceScaleBase_expanded",
    "Whitney.Circuit.RawProgram.radiusValues_eq_radius",
    "Whitney.Majorants.snd_coordinate_series",
    "Whitney.Circuit.RAM.copyProgram_finish._proof_3",
    "Whitney.Circuit.emitTree_reaches._proof_4",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_19",
    "Whitney.objective_attains_minimum",
    "Whitney.Circuit.RawProgram.old_val",
    "Whitney.Circuit.RAM.serialize._proof_18",
    "Whitney.NormalizedPrimitives.normalized_b_series",
    "Whitney.FirstOrder.hasFDerivAt_extension",
    "Whitney.FirstOrder.reductionVector.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_1",
    "Whitney.reconstructionConstant_growth",
    "Whitney.siteBallMass_pos",
    "Whitney.Circuit.RawProgram.packet_allDepth._proof_2",
    "Whitney.Optimizer.stationaryJacobian_injective",
    "Whitney.theorem1_zero_order._proof_1",
    "Whitney.Circuit.RawProgram.emitTerms_length",
    "Whitney.NormalizedPrimitives.site_nat_power_series",
    "Whitney.Offsite.temperature_pos._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_fresh",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.eq_1",
    "Whitney.Circuit.RawProgram.value_old",
    "Whitney.FirstOrder.objective_one_eq_potential",
    "Whitney.FiniteSitesScale.ballMass_eq_center",
    "Whitney.Circuit.RawProgram.zeroClosure._proof_4",
    "Whitney.Circuit.Circuit.unique_sink",
    "Whitney.Circuit.Node.binary.inj",
    "Whitney.Polarization.symmetric_unit_bound",
    "Whitney.Circuit.RawProgram.inverseEmission_depth_le",
    "Whitney.Circuit.emitTree_reaches._proof_2",
    "Whitney.theorem1_zero_order",
    "Whitney.GeometricPrimitives.probability_log_exp_series",
    "Whitney.CurrentAnchor.admissible_data_exist",
    "Whitney.Circuit.OffsiteDomains.inverse_distance_exponent",
    "Whitney.Circuit.RawProgram.indicatorEmission._proof_1",
    "Whitney.Offsite.contDiffAt_selectedWeights",
    "Whitney.Circuit.RawProgram.closureFactor_pos._proof_1",
    "Whitney.VarianceFamily.analyticAt_extension",
    "Whitney.Circuit.RAM.Instruction.branchReal.injEq",
    "Whitney.Circuit.RawProgram.momentEmission_defined",
    "Whitney.Circuit.StablePartition.label_injective._proof_4",
    "Whitney.Circuit.emitTree._proof_27",
    "Whitney.GeometryWeights.exists_positive_doubling_weights",
    "Whitney.Circuit.RawProgram.globalSafePacket_indicators",
    "Whitney.Optimizer.normalized_lower_moment._proof_3",
    "Whitney.Optimizer.energies._proof_1",
    "Whitney.isCompact_closedUnitCube",
    "Whitney.HighOrder.normalizedCurvePartition_pos",
    "Whitney.Circuit.RAM.Instruction.wordOp.inj",
    "Whitney.Circuit.DAG.input._proof_3",
    "Whitney.Circuit.Complexity.height_succ._proof_1",
    "Whitney.Circuit.RawProgram.radiusValues.eq_1",
    "Whitney.FirstOrder.chosenMean_lipschitz",
    "Whitney.reconstruction_zero_eq_envelope",
    "Whitney.exists_nearest_site",
    "Whitney.hasFDerivAt_taylorPolynomial_succ",
    "Whitney.Circuit.emitTree._proof_13",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn.add",
    "Whitney.WeightHierarchy.uniformStage._proof_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_6",
    "Whitney.Circuit.RAM.step.eq_1",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_divisionDiscipline",
    "Whitney.centered_localInverse_geometric_bound",
    "Whitney.HighOrder.variance_smul_nonneg",
    "Whitney.Scales.exists_scale_pair",
    "Whitney.FiniteNets.exists_full_level",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_11",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth._proof_22",
    "Whitney.Circuit.RawProgram.toDAG._proof_4",
    "Whitney.FirstOrder.offSiteValue_one_eq_extension",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_identity",
    "Whitney.CircuitReduction.Tree.paddingCount.eq_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_7",
    "Whitney.Circuit.RawProgram.emitFamily_nonconstant",
    "Whitney.Circuit.RawProgram.globalPolynomialsY_defined",
    "Whitney.distanceScaleConstant_nonneg",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_7",
    "Whitney.CircuitPolynomialBounds.factors.eq_1",
    "Whitney.closedUnitCube_distance_le",
    "Whitney.FiniteTransport.Coupling.row_capture_ball",
    "Whitney.Circuit.emitReduction_depth_le",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_1",
    "Whitney.Circuit.RawProgram.radiusEmission_divisionDiscipline",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_3",
    "Whitney.Circuit.RAM.Instruction.branchWord.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.wordNot.inj",
    "Whitney.Circuit.RawProgram.radiusScalePacket_values",
    "Whitney.Circuit.RawProgram.emitSquare.eq_1",
    "Whitney.doublingConstant.eq_1",
    "Whitney.Circuit.RawProgram.globalPoint_offsites",
    "Whitney.VarianceRegularity.higherOrderEstimates_of_normalized_line_bound._proof_3",
    "Whitney.HighOrder.partitionSeriesConstant._proof_3",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_8",
    "Whitney.CircuitReduction.Tree.evalProd.eq_1",
    "Whitney.CircuitReduction.Tree.input.injEq",
    "Whitney.Circuit.RawProgram.emitFamily_count",
    "Whitney.VarianceFamily.radius_pow_eq_sum._proof_2",
    "Whitney.Circuit.emitTree._proof_29",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.Optimizer.energies.eq_1",
    "Whitney.OptimizerSeries.implicitSeriesConstant.eq_1",
    "Whitney.GeometricPrimitives.quadraticSeries.eq_1",
    "Whitney.Majorants.partialGradientMap._proof_6",
    "Whitney.VarianceRegularity.normalizedEnergy._proof_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_depth_le._proof_2",
    "Whitney.offSiteValue.eq_1",
    "Whitney.VarianceRegularity.normalizedPi_is_minimum",
    "Whitney.Circuit.RawProgram.zeroSum_ne_old",
    "Whitney.Majorants.instNormedSpaceRealContinuousLinearMapIdProd_theorem1._proof_2",
    "Whitney.Majorants.instNormedAddCommGroupContinuousLinearMapRealId_theorem1._proof_1",
    "Whitney.Circuit.RawProgram.globalGeometry._proof_6",
    "Whitney.Circuit.logArgument_pos",
    "Whitney.VarianceRegularity.normalizedMean_spec",
    "Whitney.FirstOrder.costMap._proof_6",
    "Whitney.Circuit.RawProgram.AllDepthLe.mono",
    "Whitney.Circuit.RawProgram.flagPacket_chi_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.Extends.definedAt_prefix",
    "Whitney.Optimizer.continuous_mul_log_div",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_count",
    "Whitney.HighOrder.normalizedLinePartition_geometricSeries",
    "Whitney.Circuit.RAM.Record.mk.sizeOf_spec",
    "Whitney.Circuit.PolynomialTranslation.translate.eq_1",
    "Whitney.Circuit.RawProgram.zeroPrefix_handle_val._proof_2",
    "Whitney.Circuit.RawProgram.zeroFamily._proof_1",
    "Whitney.data_polynomial_primitive_bound",
    "Whitney.WeightTransfer.fiber.eq_1",
    "Whitney.Circuit.UnaryGate.power.injEq",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds._proof_2",
    "Whitney.Circuit.RawProgram.emitTerms_nodup._proof_16",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.eq_2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_1._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.emitPolynomial_allDepth._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_4",
    "Whitney.VarianceFamily.temperature.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_25",
    "Whitney.Circuit.DAG.value_input",
    "Whitney.iteratedDeriv_bound_of_rescaled_series._proof_2",
    "Whitney.Circuit.PolynomialTranslation.totalDegree_translate",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth._proof_3",
    "Whitney.VarianceFamily.continuous_objective",
    "Whitney.Circuit.RawProgram.toDAG_definedAt._proof_6",
    "Whitney.Majorants.centeredStationarity_zero",
    "Whitney.FiniteTransport.iterate._proof_8",
    "Whitney.VarianceFamily.strictConvexOn_objective",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_5",
    "Whitney.Circuit.RawProgram.flagEmission_value",
    "Whitney.Optimizer.partition.eq_1",
    "Whitney.radius_power_le_doubling",
    "Whitney.Majorants.gibbs_weight_change_of_base",
    "Whitney.Circuit.RAM.siteInputAddress_injective._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_6",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_3",
    "Whitney.Circuit.StablePartition.label_lt._proof_4",
    "Whitney.FirstOrder.witness_taylor_one",
    "Whitney.FirstOrder.witnessVector.eq_1",
    "Whitney.GeometryWeights.doubling_from_two_scales",
    "Whitney.Circuit.RAM.Instruction.execute.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_5",
    "Whitney.contDiff_and_zero_jets_of_closed_set_decay",
    "Whitney.WeightTransfer.initialChild_sum",
    "Whitney.Circuit.RawProgram.zeroPrefix_count",
    "Whitney.Circuit.RawProgram.emitTerms._proof_11",
    "Whitney.FiniteTransport.Coupling.row_mass_le_ball_mass",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.eq_2",
    "Whitney.Circuit.RAM.WordTest.eval.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.literal_eq_ofNat",
    "Whitney.Circuit.RawProgram.globalSafePacket_defined",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_depth",
    "Whitney.FirstOrder.witness_contact_nonnegative",
    "Whitney.Circuit.RawProgram.emitScale_defined",
    "Whitney.CircuitPolynomialBounds.multiIndexFinite",
    "Whitney.Optimizer.partition_pos",
    "Whitney.Majorants.augmented_exponent_geometric_bound",
    "Whitney.Optimizer.stationary_abstractObjective",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_8",
    "Whitney.Circuit.RawProgram.Extends.embedding_step",
    "Whitney.Circuit.pointIndicator_self",
    "Whitney.distanceScale_from_doubling",
    "Whitney.CircuitPolynomialBounds.boundedWord_card",
    "Whitney.FiniteNets.exists_net_univ",
    "Whitney.Circuit.Complexity.size_linear_postprocess",
    "Whitney.Optimizer.strictConvexOn_mul_log_div",
    "Whitney.Circuit.RawProgram.polynomialFamily_count",
    "Whitney.Optimizer.inner_barycenter",
    "Whitney.GeometricPrimitives.inversePowerSum_pos",
    "Whitney.Circuit.RawProgram.emitSquare_nonconstant",
    "Whitney.VarianceRegularity.normalizedPartition_series_of_primitives",
    "Whitney.Circuit.TreeEmission.mk.inj",
    "Whitney.Circuit.RawProgram.distanceEmission_allDepth",
    "Whitney.Circuit.RawProgram.emitScale_depth._proof_1",
    "Whitney.Circuit.circuit_complexity",
    "Whitney.Majorants.weighted_exp_composition_coefficient_bound",
    "Whitney.Circuit.emitReduction_allDepth_of_bound",
    "Whitney.Circuit.RawProgram.emitFamily_nonconstant._proof_1",
    "Whitney.Offsite.analyticAt_normalizedCost",
    "Whitney.Circuit.RAM.copyProgram_finish._proof_4",
    "Whitney.CircuitReduction.Tree.paddingCount.eq_1",
    "Whitney.Circuit.RawProgram.emitFamily._proof_8",
    "Whitney.normalized_line_bound_of_value_series._proof_4",
    "Whitney.Majorants.partialGradientMap._proof_3",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_12",
    "Whitney.Majorants.change_exponent_geometric_bound",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_3",
    "Whitney.Circuit.RawProgram.shiftEmission._proof_1",
    "Whitney.Circuit.RawProgram.value_computation._proof_13",
    "Whitney.Circuit.RawProgram.emitShift_nonconstant",
    "Whitney.NormalizedPrimitives.normalized_radial_series._proof_1",
    "Whitney.GeometricPrimitives.radius_pow_eq_inversePowerSum_quotient._proof_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_7",
    "Whitney.Circuit.RawProgram.flagPacket_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.logSumEmission_divisionDiscipline",
    "Whitney.Circuit.RawProgram.productEmission._proof_4",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission.eq_1",
    "Whitney.VarianceFamily.entropy_endpoint",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_3",
    "Whitney.Circuit.RawProgram.logSumEmission_depth._proof_16",
    "Whitney.CircuitReduction.supplied_handles_nodup",
    "Whitney.FirstOrder.affine_representation_of_taylor",
    "Whitney.Circuit.RawProgram.emitTerms_divisionDiscipline",
    "Whitney.FirstOrder.hasFDerivAt_psi",
    "Whitney.VarianceFamily.theta_fixed_exponent",
    "Whitney.CircuitReduction.Tree.inputIndices.eq_1",
    "Whitney.Majorants.hasFPowerSeriesAt_finite_sum",
    "Whitney.Circuit.RawProgram.FreshEmission.mk.sizeOf_spec",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_3",
    "Whitney.CircuitPolynomialBounds.eval_eq_coefficient_sum",
    "Whitney.Circuit.RawProgram.emitFamily_allDepth._proof_1",
    "Whitney.FirstOrder.affine_gradient",
    "Whitney.FiniteTransport.iterate_boundedDisplacement",
    "Whitney.Circuit.RawProgram.weightFamily_defined",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_defined",
    "Whitney.Circuit.RawProgram.packet_allDepth",
    "Whitney.GeometryWeights.branching_doubling_constant",
    "Whitney.Circuit.RAM.initialReal._proof_4",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_15",
    "Whitney.CircuitReduction.Tree.depthWith_le",
    "Whitney.Circuit.RawProgram.packet_chi_value",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_6",
    "Whitney.Circuit.RawProgram.emitFamily._proof_9",
    "Whitney.VarianceRegularity.normalizedB.eq_1",
    "Whitney.Circuit.RAM.State.writeWord.eq_1",
    "Whitney.Circuit.RAM.initialReal.eq_1",
    "Whitney.AnchorExamples.symmetricData._proof_2",
    "Whitney.Circuit.RawProgram.toDAG_depthAt_le",
    "Whitney.Circuit.RawProgram.polynomialFamily_depth_le",
    "Whitney.Majorants.partialGradientMap._proof_17",
    "Whitney.Circuit.RawProgram.distanceValues_eq_norm",
    "Whitney.Circuit.RawProgram.flagPacket._proof_4",
    "Whitney.Circuit.RawNode.isConstant.eq_2",
    "Whitney.Circuit.emitTree._proof_5",
    "Whitney.Circuit.RawProgram.DefinedAt.eq_2",
    "Whitney.Circuit.extensionCircuit_bounds",
    "Whitney.FiniteTransport.Coupling.comp_strictDisplacement",
    "Whitney.Majorants.gibbs_partition_change_of_base",
    "Whitney.CircuitReduction.depth_fullTree._proof_16",
    "Whitney.GeometryWeights.doubling_of_finite_hierarchy._proof_1",
    "Whitney.Circuit.Complexity.height_add_components",
    "Whitney.sites_nonempty",
    "Whitney.entropy.eq_1",
    "Whitney.Circuit.RAM.copyCell.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_11",
    "Whitney.Optimizer.gibbs_sum",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth._proof_2",
    "Whitney.Circuit.emitTree._proof_30",
    "Whitney.Circuit.RAM.step_halted",
    "Whitney.Circuit.RawProgram.geometryEmission_divisionDiscipline",
    "Whitney.NormalizedPrimitives.affine_series",
    "Whitney.Circuit.Complexity.size_polynomial_absorb._proof_1",
    "Whitney.VarianceFamily.neg_normalizedEnergy._proof_1",
    "Whitney.VarianceFamily.temperature_pos",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitInverse_nonconstant",
    "Whitney.nearestSiteDistance_le_norm",
    "Whitney.finite_polynomial_line_expansion",
    "Whitney.Circuit.RAM.Word.mul_no_wrap",
    "Whitney.cubeCsOneNorm_le_anchor._proof_3",
    "Whitney.Circuit.RawProgram.allDepth_nil",
    "Whitney.CircuitReduction.Tree.depth.eq_3",
    "Whitney.Circuit.TreeEmission.output_origin",
    "Whitney.HighOrder.scalar_normalized_cost_bounds._proof_3",
    "Whitney.Circuit.RawProgram.old_injective",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate._proof_2",
    "Whitney.Circuit.DAG.valuesAt_stable",
    "Whitney.SmoothImplicit.triangularEquiv._proof_3",
    "Whitney.CircuitReduction.depthFrom_reduce_le",
    "Whitney.CircuitReduction.Tree.branch.injEq",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_le._proof_2",
    "Whitney.Circuit.emitTree_reaches._proof_3",
    "Whitney.Offsite.normalizedVariance_pos",
    "Whitney.Circuit.RawProgram.finishMaster._proof_3",
    "Whitney.Circuit.RAM.installOutput_real",
    "Whitney.FiniteTransport.Coupling.comp._proof_5",
    "Whitney.Circuit.RawProgram.flagEmission_divisionDiscipline",
    "Whitney.Circuit.RawProgram.coordinateEqualities_depth",
    "Whitney.FirstOrder.witness_sharp_compatibility",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_12",
    "Whitney.CircuitReduction.Tree.depthWith.eq_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_fresh",
    "Whitney.Circuit.RawProgram.distanceEmission_fresh",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_9",
    "Whitney.Circuit.RawProgram.squaredCoordinates_depth",
    "Whitney.Circuit.StablePartition.permutation._proof_3",
    "Whitney.Majorants.partition_ge_exp_neg_five._proof_1",
    "Whitney.Majorants.real_expSeries_norm",
    "Whitney.Circuit.RAM.State.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_defined",
    "Whitney.FirstOrder.potential_difference_shifted",
    "Whitney.Circuit.emitReduction_allDepth_of_bound._proof_2",
    "Whitney.HighOrder.normalized_reconstruction_error_identity",
    "Whitney.zero_objective_ge_minimizing_cone",
    "Whitney.Circuit.RawProgram.packet_allDepth._proof_1",
    "Whitney.flat_taylor_derivative_bound._proof_1",
    "Whitney.Circuit.RawNode.value_sort",
    "Whitney.normalized_data_polynomial_line_expansion",
    "Whitney.Circuit.Circuit.mk.injEq",
    "Whitney.Optimizer.hasFDerivAt_stationaryMap._proof_12",
    "Whitney.Optimizer.normalized_reference_objective_le._proof_1"
  ],
  "compiled_project_declarations": [
    "Whitney.Circuit.RawProgram.geometryEmission_distances",
    "Whitney.Circuit.RAM.Tag.power",
    "Whitney.Circuit.RAM.copyEndState_word._proof_3",
    "Whitney.Circuit.RawProgram.radiusScalePacket_count",
    "Whitney.FirstOrder.meanMap.eq_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_count",
    "Whitney.Circuit.RawProgram.coordinateEqualities_lower",
    "Whitney.Circuit.Node.parents.eq_2",
    "Whitney.FiniteNets.net_eq_full_of_separated",
    "Whitney.AnchorExamples.symmetricData.eq_1",
    "Whitney.Circuit.PolynomialData.polynomial",
    "Whitney.Circuit.RAM.Instruction.realLiteral.injEq",
    "Whitney.VarianceRegularity.reconstruction_at_site_eq_witness",
    "Whitney.OptimizerSeries.gibbsSeriesInput_ge_six",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.eq_1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.eq_1",
    "Whitney.Circuit.arbitrary_polynomial_circuit",
    "Whitney.Circuit.RawProgram.emitFamily_depth_le",
    "Whitney.Polarization.norm_sign",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_12",
    "Whitney.CircuitReduction.Tree.evalProd.eq_3",
    "Whitney.Circuit.RAM.copiedFrames_untouched",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_2",
    "Whitney.theorem1_without_definability",
    "Whitney.Circuit.global_formula_domains",
    "Whitney.Circuit.RAM.Adjacency.noConfusionType",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.splitter",
    "Whitney.NormalizedPrimitives.radius_inverse_nat_series",
    "Whitney.Circuit.RAM.siteInputValue._proof_1",
    "Whitney.Circuit.RawProgram.inverseEmission.eq_1",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.eq_1",
    "Whitney.FiniteTransport.Coupling.mk.injEq",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual.injEq",
    "Whitney.Circuit.RAM.CopyMode.real.sizeOf_spec",
    "Whitney.nearestSiteDistance_eq_infDist",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.splitter",
    "Whitney.approximationConstant.eq_1",
    "Whitney.Optimizer.covariance._proof_11",
    "Whitney.Circuit.RawProgram.emitScale_allDepth._proof_1",
    "Whitney.localInverse_iteratedFDeriv_bound",
    "Whitney.CircuitReduction.Tree.evalSum.eq_1",
    "Whitney.Circuit.RawProgram.input_coordinate_equality",
    "Whitney.Circuit.RAM.CopyMode.noConfusionType",
    "Whitney.Circuit.RawProgram.toDAG",
    "Whitney.Circuit.RawProgram.logSumEmission",
    "Whitney.Circuit.RawProgram.depth_lt_of_edge",
    "Whitney.FiniteTransport.iterate._proof_7",
    "Whitney.Circuit.RAM.Runs.below.casesOn",
    "Whitney.Circuit.RAM.vertexLabel._proof_5",
    "Whitney.Circuit.RAM.siteInputLength_pos",
    "Whitney.radius_pow_eq_sum._proof_1",
    "Whitney.Circuit.RawProgram.emitMonomial_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitTerms_allDepth",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_9",
    "Whitney.HighOrder.normalizedValue_is_minimum",
    "Whitney.Circuit.RawProgram.emitSquare_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_depth_le._proof_1",
    "Whitney.Circuit.RAM.Tag.div",
    "Whitney.Circuit.OffsiteDomains.distance_denominator",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_5",
    "Whitney.VarianceRegularity.reconstruction",
    "Whitney.Circuit.RawProgram.indicatorEmission_defined",
    "Whitney.Circuit.RawProgram.logSumEmission_value",
    "Whitney.CircuitReduction.depth_fullTree._proof_13",
    "Whitney.CurrentAnchor.minimum_attained",
    "Whitney.Circuit.RawProgram.OutputFamily",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.splitter",
    "Whitney.Circuit.Complexity.height_pow",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.splitter",
    "Whitney.Circuit.RAM.State.noConfusionType",
    "Whitney.Circuit.RAM.copyProgram_runs",
    "Whitney.Circuit.RAM.Instruction.wordNot.sizeOf_spec",
    "Whitney.Circuit.RawProgram.casesOn",
    "Whitney.Circuit.RawProgram.old.eq_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_depth_le",
    "Whitney.Circuit.RawProgram.zeroFamily_injective",
    "Whitney.Circuit.RAM.State._sizeOf_inst",
    "Whitney.FirstOrder.psi_at_vertex_minimum",
    "Whitney.Circuit.PolynomialData.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitScale",
    "Whitney.Circuit.RAM.copyProgram_length",
    "Whitney.Circuit.RAM.Adjacency.serialWord.eq_1",
    "Whitney.Circuit.RawProgram.inverseEmission._proof_1",
    "Whitney.Optimizer.normalized_minimizer_bounds",
    "Whitney.Circuit.RawProgram.finishMaster_divisionDiscipline",
    "Whitney.Circuit.ReductionOp.recOn",
    "Whitney.Circuit.RAM.State.mk.injEq",
    "Whitney.cubeDerivativeSup_le",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._unsafe_rec",
    "Whitney.VarianceRegularity.normalizedCurveExponent_zero",
    "Whitney.FiniteSitesScale.full_net_after_cutoff",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_6",
    "Whitney.Majorants.power_mul_exp_neg_le",
    "Whitney.Circuit.RAM.WordOp.add.sizeOf_spec",
    "Whitney.FiniteSitesScale.doubling_small_radius",
    "Whitney.Offsite.normalizedCost",
    "Whitney.Circuit.RawProgram.old._proof_4",
    "Whitney.Circuit.RawNode.domain_map",
    "Whitney.Circuit.RawNode.sort.eq_3",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_1",
    "Whitney.Majorants.affineGibbsNumerator_hasFPowerSeriesAt",
    "Whitney.Circuit.RAM.CopyMode._sizeOf_1",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.splitter",
    "Whitney.one_le_normalizedErrorSeriesConstant",
    "Whitney.VarianceFamily.theta_pos",
    "Whitney.Offsite.contDiffAt_varianceCoefficient",
    "Whitney.Circuit.RawProgram.emitCoefficient._proof_2",
    "Whitney.Circuit.RawProgram.stable_other_order",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_2._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.Extends.embedding._proof_13",
    "Whitney.Circuit.RawProgram.normalizeWeights_value",
    "Whitney.Circuit.RAM.copyCell.eq_1",
    "Whitney.Circuit.RawProgram.packet_safe_value",
    "Whitney.Circuit.Node.value.eq_1",
    "Whitney.Circuit.RAM.copyWordFrame",
    "Whitney.Optimizer.vertexPath.eq_1",
    "Whitney.zeroEnvelope_at_site",
    "Whitney.GeometryWeights.three_step_ancestor",
    "_private.Theorem1.CircuitPolynomial.0._proof_9",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.noConfusionType",
    "Whitney.Majorants.instNormedAddCommGroupContinuousLinearMapRealIdProd_theorem1._proof_1",
    "Whitney.Circuit.RawProgram.all_reach_fresh._proof_1",
    "Whitney.Circuit.Node.unary.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.jump.injEq",
    "Whitney.Circuit.RawProgram.computation._proof_9",
    "Whitney.Circuit.RawProgram.exponentialTerm.eq_1",
    "Whitney.VarianceRegularity.normalizedValue",
    "Whitney.Circuit.RAM.Adjacency.serialWord_bound._proof_19",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.inversePowerEmission._proof_6",
    "Whitney.Circuit.RAM.inputRecord._proof_7",
    "Whitney.Polarization.sign_sq",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_le._proof_3",
    "Whitney.WeightHierarchy.Stage.rec",
    "Whitney.Circuit.RAM.Address.rec",
    "Whitney.Circuit.RawProgram.distanceFamily_defined",
    "Whitney.closure_openUnitCube._proof_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.eq_1",
    "Whitney.Circuit.RAM.Instruction.copyReal",
    "Whitney.Circuit.RawProgram.distanceValues",
    "Whitney.OptimizerSeries.geometricSeries_const",
    "Whitney.Circuit.emitTree",
    "Whitney.Circuit.RawProgram.inverseEmission_depth",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_1",
    "Whitney.CircuitReduction.Tree.inputIndices._unsafe_rec",
    "Whitney.Circuit.RAM.WordTest.equal.sizeOf_spec",
    "Whitney.GeometricPrimitives.log_norm_ratio_series",
    "Whitney.HighOrder.beta_pos",
    "Whitney.Circuit.RAM.Tag.code.eq_8",
    "Whitney.normalizedPolynomialCoefficient",
    "Whitney.CircuitReduction.heap_prod._proof_3",
    "Whitney.Circuit.RAM.fieldAddress_injective._proof_13",
    "Whitney.Circuit.RawNode.depth.eq_1",
    "Whitney.Polarization.flip.eq_1",
    "Whitney.CircuitReduction.Tree.ibelow",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.splitter",
    "Whitney.VarianceFamily.normalizedEnergy",
    "Whitney.Circuit.RAM.siteInputAddress_injective",
    "Whitney.Circuit.Circuit.output_has_no_child",
    "Whitney.NormalizedPrimitives.normalized_w_series_of_b_series",
    "Whitney.CircuitReduction.evalProd_reduce._proof_12",
    "Whitney.VarianceFamily.theta_mem_simplex",
    "Whitney.Circuit.RAM.installOutput",
    "Whitney.correctedGradient",
    "Whitney.WeightHierarchy.Stage.noConfusionType",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_8",
    "Whitney.CircuitReduction.Tree.gateCount",
    "Whitney.hasFDerivAt_taylorPolynomial_succ._proof_1",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_15",
    "Whitney.FirstOrder.potential_change_point",
    "Whitney.Circuit.RawProgram.divisionDiscipline_snoc._proof_1",
    "Whitney.Circuit.RawProgram.old",
    "Whitney.Circuit.RAM.dagRecord.eq_1",
    "Whitney.Circuit.RawNode.unary.injEq",
    "Whitney.Circuit.RawProgram.emitFamily._proof_7",
    "Whitney.Optimizer.objectiveGradient._proof_2",
    "Whitney.Circuit.squareDAG._proof_5",
    "Whitney.Circuit.RAM.RealTest._sizeOf_1",
    "Whitney.Circuit.RawProgram.distanceEmission_divisionDiscipline",
    "Whitney.Scales.sum_scale_lt",
    "Whitney.Circuit.RawProgram.input._proof_7",
    "Whitney.Circuit.RawProgram.zeroClosure_count._proof_6",
    "Whitney.Circuit.RAM.initialReal_at_site._proof_8",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_11",
    "Whitney.Circuit.RawProgram.emitPolynomial_count",
    "Whitney.Circuit.emitTree._proof_18",
    "Whitney.Circuit.RAM.copyRealFrame.eq_1",
    "Whitney.Circuit.UnaryGate.log.sizeOf_spec",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_zero",
    "Whitney.Circuit.RAM.State.mk._flat_ctor",
    "Whitney.Circuit.PolynomialData._sizeOf_inst",
    "Whitney.Circuit.ReductionOp.gate_domain",
    "Whitney.Optimizer.covariance_nonneg",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_11._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.normalizeWeights_divisionDiscipline",
    "Whitney.Circuit.RawProgram.distanceEmission",
    "Whitney.Circuit.RawNode.map._proof_1",
    "Whitney.Circuit.RAM.Tag.code.eq_3",
    "Whitney.Optimizer.normalized_lower_moment._proof_1",
    "Whitney.Circuit.PolynomialData.rec",
    "Whitney.Circuit.emitReduction_complexity._proof_2",
    "Whitney.Circuit.RawProgram.safePacket._proof_7",
    "Whitney.SmoothImplicit.triangularEquiv._proof_2",
    "Whitney.Circuit.RAM.Instruction.wordLiteral.injEq",
    "Whitney.taylorCoefficientSeries._proof_4",
    "Whitney.Optimizer.relativeEntropy_gibbs",
    "Whitney.WeightHierarchy.Hierarchy.support",
    "Whitney.VarianceRegularity.normalizedB_factorial_bound",
    "Whitney.Circuit.RawNode.domain_congr",
    "Whitney.VarianceFamily.normalized_distance_moment._proof_2",
    "Whitney.CircuitReduction.Tree.binaryCount.eq_3",
    "Whitney.CircuitReduction.gateCount_reduce._proof_12",
    "Whitney.Circuit.Complexity.height_polynomial_count",
    "Whitney.Circuit.safeInput",
    "Whitney.Circuit.RawProgram.siteIndicators_depth_le",
    "Whitney.Circuit.RawProgram.distanceEmission_allDepth._proof_1",
    "Whitney.sum_cubeJetMajorant_le",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_13",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.eq_2",
    "Whitney.CircuitReduction.Tree.paddingCount._unsafe_rec",
    "Whitney.Circuit.RawProgram.polynomialTerms_degree",
    "Whitney.VarianceRegularity.entropy_endpoint_regularity",
    "Whitney.Circuit.RawProgram",
    "Whitney.CircuitPolynomialBounds.factors_injective",
    "Whitney.Circuit.RawProgram.productFamily_count",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.eq_2",
    "Whitney.Circuit.OffsiteDomains.mk",
    "Whitney.WeightHierarchy.Next",
    "Whitney.Circuit.RawProgram.TermEmission.noConfusion",
    "Whitney.Circuit.RawProgram.emitFamily_depth_le._proof_2",
    "Whitney.GeometricPrimitives.log_radius_ratio_eq",
    "Whitney.Circuit.RawProgram.flagPacket._proof_2",
    "Whitney.Circuit.RawProgram.productFamily_injective",
    "Whitney.FiniteNets.chosenNet",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_6._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.exponentialFamily_defined",
    "Whitney.Circuit.RawProgram.distanceFamily_depth_le",
    "Whitney.Circuit.DAG.value_unique._proof_8",
    "Whitney.GeometricPrimitives.log_inversePowerSum_ratio_series",
    "Whitney.Optimizer.normalized_reference_coefficient._proof_2",
    "Whitney.Circuit.RawProgram.value_prefix",
    "Whitney.Circuit.RawProgram.distanceFamily_allDepth",
    "Whitney.Circuit.UnaryGate.domain.eq_3",
    "Whitney.Circuit.RawProgram.inversePowerEmission",
    "Whitney.Circuit.RawNode.depth",
    "Whitney.Majorants.instNormedSpaceRealProd_theorem1_1",
    "Whitney.cubeJetMajorant_mono",
    "Whitney.WeightHierarchy.Next.support",
    "Whitney.Circuit.RawNode.binary.inj",
    "Whitney.Circuit.RAM.copiedFrames.eq_1",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined._proof_14",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.VarianceRegularity.normalizedPi",
    "Whitney.VarianceRegularity.normalizedErrorLine.eq_1",
    "Whitney.Circuit.RAM.step",
    "Whitney.Circuit.RawProgram.zeroClosure._proof_3",
    "Whitney.VarianceRegularity.offSiteValue",
    "Whitney.Circuit.RawProgram.logSumEmission._proof_14",
    "Whitney.Circuit.BinaryGate.rec",
    "Whitney.Circuit.emitTree_reaches._proof_5",
    "Whitney.Circuit.RAM.WordTest.eval.match_1",
    "Whitney.Circuit.RawProgram.polynomialTerms",
    "Whitney.Circuit.RawProgram.zeroClosure_discipline",
    "Whitney.Circuit.RawProgram.flagPacket._proof_3",
    "Whitney.Circuit.RAM.Instruction.realLiteral.sizeOf_spec",
    "Whitney.CircuitReduction.Tree.branch.inj",
    "Whitney.Majorants.gibbs_barycenter_change_of_base",
    "Whitney.HighOrder.normalizedDelta",
    "Whitney.Circuit.RawProgram.emitCoefficient_value",
    "Whitney.Circuit.RawProgram.radiusValues_eq_radius._proof_1",
    "Whitney.NormalizedPrimitives.corrected_gradient_series._proof_1",
    "Whitney.Majorants.centeredStationarity_zero_slice",
    "Whitney.Circuit.RAM.Instruction.copyWord",
    "Whitney.Circuit.RawProgram.emitFamily_injective._proof_13",
    "Whitney.WeightHierarchy.Next.mk",
    "Whitney.Circuit.RawProgram.emitFamily",
    "Whitney.Circuit.RAM.Instruction.copyWord.inj",
    "Whitney.Circuit.RawProgram.emitFamily_defined",
    "Whitney.Circuit.RAM.WordOp.recOn",
    "Whitney.HasRegularityBound",
    "Whitney.Circuit.RawProgram.radiusValues_pos",
    "Whitney.Circuit.RawProgram.zeroSum_lower._proof_3",
    "Whitney.WeightTransfer.donor_column_eq_diagonal",
    "Whitney.Circuit.squareDAG._proof_1",
    "Whitney.Circuit.RawProgram.normalizeWeights._proof_1",
    "Whitney.Majorants.fst_pullback_geometric_bound._proof_3",
    "Whitney.Circuit.RawProgram.safeCoordinates_depth_le",
    "Whitney.Circuit.RAM.WordOp.noConfusionType",
    "Whitney.AnchorExamples.symmetric_reconstruction",
    "Whitney.error_bound_of_fill_radius",
    "Whitney.FiniteTransport.Coupling.boundedDisplacement",
    "Whitney.Circuit.StablePartition.label_lt._proof_3",
    "Whitney.Circuit.RawProgram.zeroPrefix_discipline._proof_3",
    "Whitney.OptimizerSeries.implicit_geometricSeries",
    "Whitney.Circuit.DAG.depthStage._sunfold",
    "Whitney.Circuit.RAM.State.halted",
    "Whitney.Circuit.emitReduction_nonconstant",
    "Whitney.HighOrder.normalizedCurveMean.eq_1",
    "Whitney.Circuit.RAM.Tag.equal.sizeOf_spec",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_14",
    "Whitney.Circuit.RawProgram.toDAG_definedAt",
    "Whitney.Circuit.TreeEmission.depth_output",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_3",
    "Whitney.Circuit.RawProgram.input",
    "Whitney.Circuit.OffsiteDomains.weights_denominator",
    "Whitney.Circuit.RAM.Adjacency.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_depth",
    "Whitney.taylorPolynomial_succ",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.eq_1",
    "Whitney.CircuitReduction.paddedSize.eq_1",
    "Whitney.HighOrder.normalizedCurveMean",
    "Whitney.Scales.scale_strictAnti",
    "Whitney.Circuit.RawProgram.emitShift.eq_1",
    "Whitney.theorem1_of_uniform_parametric_estimates",
    "Whitney.Circuit.RawNode.value.eq_1",
    "Whitney.Majorants.partialGradientMap._proof_15",
    "Whitney.Circuit.RAM.Word.add_no_wrap",
    "Whitney.Circuit.Node._sizeOf_inst",
    "Whitney.Offsite.contDiffAt_reconstruction_of_selectedWeights",
    "Whitney.OptimizerSeries.HasGeometricSeries.congr",
    "Whitney.Data.mk.sizeOf_spec",
    "Whitney.HighOrder.scalar_normalized_cost_bounds",
    "Whitney.Circuit.RawProgram.depth_old",
    "Whitney.Circuit.RawProgram.DefinedAt.eq_1",
    "Whitney.Circuit.Circuit",
    "Whitney.Circuit.RawProgram.FreshEmission.noConfusion",
    "Whitney.theorem1_conclusions_of_higherOrderEstimates",
    "Whitney.Circuit.Complexity.size_polynomial_absorb",
    "Whitney.Circuit.RawProgram.Extends.computationEmbedding",
    "Whitney.HighOrder.normalizedScale",
    "Whitney.CircuitReduction.gateCount_reduce",
    "Whitney.Circuit.OffsiteDomains.radius_root_exponent",
    "Whitney.simplex",
    "Whitney.Circuit.RawProgram.GeometryEmission.rec",
    "Whitney.Circuit.RawNode.binary.injEq",
    "Whitney.Circuit.RawProgram.zeroPrefix_handle_val",
    "Whitney.finite_sum_quarter_pow_le",
    "Whitney.Circuit.RawProgram.polynomialTerms.eq_1",
    "Whitney.FiniteNets.Separated.eq_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket._sizeOf_1",
    "Whitney.WeightTransfer.parentTransport_column",
    "Whitney.Circuit.RAM.Runs.next",
    "Whitney.Circuit.RAM.copyRealFrame.eq_2",
    "Whitney.Circuit.RawProgram.FreshEmission.mk.injEq",
    "Whitney.Circuit.RawProgram.emitInverse_depth._proof_1",
    "Whitney.Circuit.Circuit.output_has_no_child._proof_6",
    "Whitney.Circuit.RAM.CopyMode.instruction",
    "Whitney.Circuit.RAM.Tag.code.eq_7",
    "Whitney.WeightTransfer.initialChild",
    "Whitney.Offsite.varianceCoefficient._proof_1",
    "Whitney.Circuit.RAM.RealTest.zero",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.splitter",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.splitter",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_3",
    "Whitney.Circuit.RawProgram.SafeInputPacket.indicators",
    "Whitney.Circuit.RawProgram.FlagPacket.indicators",
    "Whitney.Circuit.RAM.Adjacency.output",
    "Whitney.theta_nonneg",
    "Whitney.FiniteTransport.Coupling.mk",
    "Whitney.Circuit.RawProgram.FreshEmission.fresh_output",
    "Whitney.Circuit.RawProgram.fresh._proof_6",
    "Whitney.Circuit.RAM.State.mk.inj",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_4",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual.sizeOf_spec",
    "Whitney.OptimizerSeries.valueSeriesConstant",
    "Whitney.Circuit.RawProgram.finishMaster._proof_2",
    "Whitney.WeightTransfer.finite_euclidean_transfer",
    "Whitney.Circuit.emitTree._proof_24",
    "Whitney.Circuit.RawProgram.polynomialFamily_allDepth",
    "Whitney.nearestSiteDistance_le_radius._proof_4",
    "Whitney.Circuit.RawProgram.SafeInputPacket.casesOn",
    "Whitney.Circuit.RawProgram.distanceFamily_value",
    "Whitney.FirstOrder.chosenMean_at_vertex_minimum",
    "Whitney.Circuit.OffsiteDomains.distance_nonnegative",
    "Whitney.Circuit.pointIndicator",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_10",
    "Whitney.Circuit.RAM.siteInputAddress",
    "Whitney.Circuit.Circuit.depth",
    "Whitney.Majorants.hasFPowerSeriesAt_fderiv_geometric_bound",
    "Whitney.WeightHierarchy.Hierarchy.mk",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.globalPoint",
    "Whitney.Circuit.RAM.Word.ofNat_val_of_lt",
    "Whitney.Offsite.scale_abstractObjective._proof_2",
    "Whitney.quantitativeInverseRadius._proof_1",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_16",
    "Whitney.Circuit.RawProgram.emitShift_allDepth._proof_1",
    "Whitney.Circuit.RAM.Word.sub.eq_1",
    "Whitney.Circuit.RAM.Tag.ofNat",
    "Whitney.Circuit.OffsiteDomains",
    "Whitney.FiniteNets.eventually_full_nets",
    "Whitney.FirstOrder.chosenMean",
    "Whitney.Circuit.StablePartition.secondOrder._proof_2",
    "Whitney.norm_sub_bound_of_deriv_bound_Ioo",
    "Whitney.VarianceRegularity.normalized_neg_log_partition_bound",
    "Whitney.Circuit.RawProgram.GeometryEmission.noConfusionType",
    "Whitney.distanceScaleBase._proof_1",
    "Whitney.error_scale_identity",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_5",
    "Whitney.WeightHierarchy.Stage.mk.inj",
    "Whitney.Data",
    "Whitney.Circuit.RawProgram.Emission.mk._flat_ctor",
    "Whitney.FiniteSitesScale.containingScale_pos",
    "Whitney.Circuit.RawProgram.finishMaster._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_4",
    "Whitney.Circuit.RAM.nodeRecord_injective",
    "Whitney.Circuit.emitTree._proof_32",
    "Whitney.siteBallMass_mono",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_8",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk.inj",
    "Whitney.Circuit.RAM.Instruction.wordNot",
    "Whitney.Circuit.TreeEmission.mk",
    "Whitney.zero_witness_lipschitz",
    "Whitney.Circuit.RawProgram.Emission.output",
    "Whitney.Circuit.RawProgram.Extends.casesOn",
    "Whitney.Circuit.RawNode.domain_sort",
    "Whitney.Circuit.RAM.WordOp.bitXor.sizeOf_spec",
    "Whitney.Circuit.RawProgram.closureSizeFactor",
    "Whitney.OptimizerSeries.HasGeometricSeries.norm_value_le",
    "Whitney.higherOrderEstimates_of_normalized_line_bound._proof_2",
    "Whitney.Circuit.RAM.Instruction.branchReal.sizeOf_spec",
    "Whitney.Circuit.RawProgram.siteIndicators_allDepth",
    "Whitney.Circuit.RawProgram.emitInverse_divisionDiscipline",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.unitVector",
    "Whitney.FirstOrder.sharpPoint",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth",
    "Whitney.Circuit.RAM.initialState_reads_M",
    "Whitney.Circuit.RawProgram.polynomialTerms_length",
    "Whitney.Circuit.RAM.WordTest.casesOn",
    "Whitney.Circuit.RawProgram.emitPolynomial_depth_le._proof_20",
    "Whitney.WeightTransfer.fiber",
    "Whitney.Circuit.DAG.noConfusionType",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial._proof_6",
    "Whitney.Scales.exists_coarse_scale._proof_2",
    "Whitney.Optimizer.covariance._proof_10",
    "Whitney.CircuitReduction.depth_fullTree._proof_14",
    "Whitney.WeightHierarchy.Next.mk.injEq",
    "Whitney.Majorants.normalized_vector_energy_bounds",
    "Whitney.Circuit.RawProgram.finishMaster_count",
    "Whitney.FiniteTransport.Coupling.reindex_right._proof_2",
    "Whitney.reconstruction_analyticOnNhd_offsites",
    "Whitney.Circuit.RawProgram.Extends.depth_embedding",
    "Whitney.HighOrder.normalizationC_bounds",
    "Whitney.OptimizerSeries.implicitSeriesConstant._proof_3",
    "Whitney.Circuit.UnaryGate._sizeOf_1",
    "Whitney.FiniteTransport.Coupling",
    "Whitney.CircuitReduction.Tree.depthFrom._sunfold",
    "Whitney.radius_power_le_doubling._proof_4",
    "Whitney.Circuit.RawProgram.emitFamily_injective",
    "Whitney.Circuit.RawProgram.distanceEmission_count",
    "Whitney.Circuit.RAM.WordOp",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.state_ext",
    "Whitney.Circuit.RawProgram.closureDepthFactor_le",
    "Whitney.Majorants.numeratorExtractionMap._proof_20",
    "Whitney.VarianceRegularity.normalizedW_bounds._proof_1",
    "Whitney.VarianceRegularity.normalizedValue_eq_objective",
    "Whitney.WeightHierarchy.Stage.weight",
    "Whitney.FiniteTransport.Coupling.comp_boundedDisplacement",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_4",
    "Whitney.Circuit.RAM.Record._sizeOf_inst",
    "Whitney.Polarization.bijectiveEquivPerm._proof_3",
    "Whitney.VarianceFamily.radius",
    "Whitney.Circuit.RawProgram.recOn",
    "Whitney.reconstructionConstant",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_5",
    "Whitney.Circuit.RawNode.binary.sizeOf_spec",
    "Whitney.Circuit.RawProgram.distanceEmission_value",
    "Whitney.Majorants.numeratorExtractionMap.eq_1",
    "Whitney.Circuit.DAG.depthAt",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_3._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Offsite.contDiffAt_temperature",
    "Whitney.HighOrder.normalizedPi_factorial_moment",
    "Whitney.Circuit.RawProgram.old_ne_fresh._proof_7",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series._proof_2",
    "Whitney.CircuitReduction.depth_fullTree._proof_17",
    "Whitney.Circuit.reductionHandles",
    "Whitney.Circuit.RAM.Instruction.embedWord.injEq",
    "Whitney.Circuit.RawProgram.nodeAt_castSucc",
    "Whitney.Optimizer.covariance._proof_5",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter",
    "Whitney.Circuit.RAM.Tag.rec",
    "Whitney.Circuit.RAM.Adjacency.mk.injEq",
    "Whitney.Optimizer.affineLine_zero",
    "Whitney.GeometricPrimitives.quadraticSeries_hasFPowerSeriesAt._proof_1",
    "Whitney.VarianceFamily.offSiteValue_zero",
    "Whitney.Circuit.RawProgram.globalEmission._proof_12",
    "Whitney.Circuit.RawProgram.emitTerms_nodup",
    "Whitney.Circuit.RawProgram.edge_to_fresh",
    "Whitney.Circuit.RAM.Adjacency.recOn",
    "Whitney.reconstructionConstant_low",
    "Whitney.Circuit.RAM.dagRecord._proof_9",
    "Whitney.Circuit.RawProgram.distanceEmission._proof_1",
    "Whitney.Circuit.DAG.depthStage._proof_2",
    "Whitney.HighOrder.normalizedB.eq_1",
    "Whitney.Circuit.RAM.WordTest.recOn",
    "Whitney.HighOrder.normalizedPartition_pos",
    "Whitney.Offsite.varianceCoefficient_pos",
    "Whitney.normalizedLineRate.eq_1",
    "Whitney.FiniteTransport.Coupling.comp_positive_path",
    "Whitney.Circuit.RAM.copyEndState_real",
    "Whitney.VarianceFamily.radius_fixed_exponent",
    "Whitney.Circuit.RawProgram.emitPolynomial_divisionDiscipline",
    "Whitney.Circuit.RawNode.unary",
    "Whitney.WeightHierarchy.Stage.total",
    "Whitney.Circuit.RawProgram.weightFamily_nonconstant",
    "Whitney.Circuit.StablePartition.firstCount.eq_1",
    "Whitney.Optimizer.contDiffAt_minimizer_weights",
    "Whitney.top_taylor_derivative_eq",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_4",
    "Whitney.Circuit.BinaryGate.value.match_1",
    "Whitney.bilinearSeries_coefficient_bound",
    "Whitney.Circuit.RAM.dagRecord_computation",
    "Whitney.iteratedDeriv_affine_line",
    "Whitney.Circuit.circuitCoefficient_pos",
    "Whitney.WeightTransfer.shift_square_sum",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_3",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_1",
    "Whitney.Circuit.Node.rec",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_allDepth._proof_2",
    "Whitney.HighOrder.offSiteValue_normalization_identity",
    "Whitney.Circuit.RAM.Instruction.wordOp.sizeOf_spec",
    "Whitney.VarianceFamily.normalized_distance_moment._proof_4",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_6",
    "Whitney.zero_order_objective",
    "Whitney.Circuit.emitReduction_count_lt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_reg",
    "Whitney.Circuit.RAM.WordOp.mul.sizeOf_spec",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle.eq_1",
    "Whitney.Circuit.RAM.Tag._sizeOf_inst",
    "Whitney.Circuit.RawProgram.zeroClosure_count",
    "Whitney.HighOrder.normalizedPartition_curve_identity",
    "Whitney.VarianceRegularity.uniform_family._proof_3",
    "Whitney.Circuit.RawProgram.globalPolynomialsY.eq_1",
    "Whitney.reconstructionConstant_growth._proof_7",
    "Whitney.VarianceRegularity.NormalizedLineDerivativeBound",
    "Whitney.Circuit.RawProgram.emitNode",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_depth._proof_14",
    "Whitney.Circuit.RAM.Instruction.execute.eq_3",
    "Whitney.GeometricPrimitives.log_norm_ratio_series_scaled",
    "Whitney.Circuit.RAM.RealTest.recOn",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.eq_2",
    "Whitney.Circuit.extensionCircuit_computes",
    "Whitney.Circuit.RawProgram.OutputFamily._sizeOf_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_depth_le._proof_1",
    "Whitney.Optimizer.entropy_vertexPath._proof_1",
    "Whitney.VarianceRegularity.normalizedCurveMean",
    "Whitney.Circuit.RawProgram.closeToCircuit",
    "Whitney.Circuit.RawProgram.DivisionDiscipline",
    "Whitney.Circuit.Complexity.depth_bound_absorb",
    "Whitney.Optimizer.gibbs",
    "Whitney.FirstOrder.hasFDerivAt_potential",
    "Whitney.HighOrder.normalized_mean_exists_unique",
    "Whitney.FiniteTransport.iterate._unsafe_rec",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.splitter",
    "Whitney.Circuit.RAM.CopyMode",
    "Whitney.VarianceRegularity.norm_scaled_le",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_6",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data",
    "Whitney.WeightTransfer.continuous_column",
    "Whitney.Circuit.RawProgram.emitMonomial_defined",
    "Whitney.Circuit.exponentialFactor_eq",
    "Whitney.Circuit.global_master_certificate",
    "Whitney.Optimizer.stationaryMap_zero_unique",
    "Whitney.FiniteTransport.Coupling.strictDisplacement.le",
    "Whitney.WeightHierarchy.Hierarchy.casesOn",
    "Whitney.Circuit.ReductionOp.eval_input",
    "Whitney.Circuit.RawProgram.emitSquare_allDepth._proof_2",
    "Whitney.FirstOrder.reductionVector",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_6",
    "Whitney.VarianceFamily.endpointWeights_unique",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.noConfusion",
    "Whitney.power_eq_two_mul._proof_1",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_9",
    "Whitney.CircuitReduction.Tree.depth._sunfold",
    "Whitney.OptimizerSeries.HasGeometricSeries.mono",
    "Whitney.FirstOrder.chosenMinimizer_spec",
    "Whitney.Circuit.RAM.Tag.power.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitPolynomial_count_lt",
    "Whitney.Circuit.logArgument",
    "Whitney.WeightHierarchy.Hierarchy.noConfusionType",
    "Whitney.Circuit.RawProgram.emitFamily_divisionDiscipline._proof_2",
    "Whitney.hasFDerivAt_diagonal_at_center",
    "Whitney.HighOrder.normalizedPartition_curve_identity._proof_2",
    "Whitney.Circuit.RAM.StoresCircuit._proof_6",
    "Whitney.Optimizer.covariance._proof_3",
    "Whitney.Majorants.gibbsChangeExponent.eq_1",
    "Whitney.Circuit.RawProgram.FlagPacket.mk",
    "Whitney.Circuit.RawProgram.nil",
    "Whitney.continuous_objective",
    "Whitney.HighOrder.power_succ_le_one_add_double._proof_3",
    "Whitney.Circuit.UnaryGate.value.eq_1",
    "Whitney.Circuit.RawProgram.productEmission_divisionDiscipline",
    "Whitney.Circuit.RAM.copiedFrames",
    "Whitney.Circuit.RawNode.value_map",
    "Whitney.Circuit.RAM.Record.mk._flat_ctor",
    "Whitney.Circuit.RawProgram.globalEmission._proof_10",
    "Whitney.CircuitPolynomialBounds.encode._proof_2",
    "Whitney.Circuit.Node.unary.injEq",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_3",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_5",
    "Whitney.VarianceRegularity.objective_normalization_identity",
    "Whitney.OptimizerSeries.HasGeometricSeries._proof_2",
    "Whitney.Circuit.RawProgram.globalEmission_divisionDiscipline",
    "Whitney.Circuit.Complexity.height_gate_count",
    "Whitney.Circuit.squareDAG._proof_3",
    "Whitney.Circuit.RawProgram.exponentialFamily_divisionDiscipline",
    "Whitney.CircuitReduction.Tree.binaryCount.eq_2",
    "Whitney.Circuit.RawProgram.exponentialFamily_value",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_7",
    "Whitney.VarianceFamily.offSiteValue",
    "Whitney.Theorem1Conclusions",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_4",
    "Whitney.WeightHierarchy.Stage",
    "Whitney.Optimizer.covariance._proof_7",
    "Whitney.HighOrder.normalizedPi_sum",
    "Whitney.normalized_distance_moment._proof_2",
    "Whitney.VarianceFamily.radius_pos",
    "Whitney.Circuit.Circuit.noConfusion",
    "Whitney.Circuit.RawProgram.nodeAt_parent_lt._proof_13",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_11",
    "Whitney.VarianceRegularity.EntropyEndpointRegularityStatement",
    "Whitney.top_taylor_derivative_constant",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_1",
    "Whitney.Circuit.RawProgram.FreshEmission._sizeOf_1",
    "Whitney.Circuit.RawProgram.NonconstantHandle",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.splitter",
    "Whitney.Circuit.RAM.RealOp.noConfusionType",
    "Whitney.Optimizer.relativeEntropy.eq_1",
    "Whitney.Circuit.RawProgram.zeroSum",
    "Whitney.CircuitReduction.prod_range_pairs",
    "Whitney.Circuit.RawProgram.emitMonomial_depth_le",
    "Whitney.Circuit.RAM.vertexLabel",
    "Whitney.Circuit.distanceSum.eq_1",
    "Whitney.cubeCsOneNorm",
    "Whitney.AnchorExamples.symmetric_endpoints_differ",
    "Whitney.FirstOrder.sharp_square_identity",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.splitter",
    "Whitney.Circuit.RawProgram.weightFamily_count",
    "Whitney.radius_pow_eq_sum",
    "Whitney.NormalizedPrimitives.normalized_b_series._proof_1",
    "Whitney.Circuit.DAG.input._proof_2",
    "_private.Theorem1.CircuitBuilder.0._proof_12",
    "Whitney.Circuit.RawProgram.relabel_symm_input",
    "Whitney.Circuit.RawProgram.globalEmission._proof_11",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mass",
    "Whitney.regularity_of_top_derivative_bound",
    "Whitney.Majorants.normalized_energy_average_le",
    "Whitney.HighOrder.normalizedValue_eq_neg_log_partition",
    "Whitney.Offsite.selectedWeights_abstract_min",
    "Whitney.Circuit.RAM.Serialized",
    "Whitney.Circuit.RAM.nodeRecord.eq_2",
    "Whitney.Circuit.RawProgram.flagPacket_divisionDiscipline",
    "Whitney.CircuitReduction.evalSum_reduce",
    "Whitney.Circuit.RAM.Word.ofNat._proof_1",
    "Whitney.Circuit.RawProgram.emitInverse_allDepth._proof_1",
    "Whitney.norm_sub_bound_on_closure",
    "Whitney.Circuit.Complexity.height_gate_count._proof_1",
    "Whitney.instNormedAddCommGroupContinuousLinearMapRealId_theorem1._proof_1",
    "Whitney.Circuit.RAM.Serialized.recOn",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_defined._proof_3",
    "Whitney.VarianceRegularity.normalizedPi_tail",
    "Whitney.Circuit.extensionCircuit._proof_1",
    "Whitney.Circuit.RawNode.isConstant.eq_1",
    "Whitney.Circuit.RAM.division_by_zero_undefined",
    "Whitney.instNormedSpaceRealContinuousLinearMapId_theorem1._proof_2",
    "Whitney.Circuit.RawProgram.SafeInputPacket.recOn",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth._proof_2",
    "Whitney.VarianceRegularity.normalized_line_bound_of_value_series._proof_1",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_5",
    "Whitney.Circuit.TreeEmission.toEmission",
    "Whitney.VarianceFamily.endpointWeights",
    "Whitney.Circuit.RawProgram.snoc.injEq",
    "Whitney.Circuit.RAM.Tag.log.sizeOf_spec",
    "Whitney.Circuit.RAM.binaryRecord.match_1",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.splitter",
    "Whitney.Circuit.RawProgram.coordinateEqualities_injective._proof_1",
    "Whitney.NormalizedPrimitives.mul_series",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle_defined",
    "Whitney.Circuit.RawProgram.emitFamily._proof_6",
    "Whitney.CircuitReduction.Tree.recOn",
    "Whitney.Circuit.BinaryGate.add",
    "Whitney.Circuit.RawProgram.GeometryEmission.radius",
    "Whitney.FirstOrder.weighted_bracket_identity",
    "Whitney.strictConvexOn_objective",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_5",
    "Whitney.Circuit.RAM.Record.eq_of_fields",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_5",
    "Whitney.Circuit.RAM.copyProgram_finish",
    "Whitney.Offsite.contDiffAt_distance",
    "Whitney.Circuit.offsiteFlag.eq_1",
    "Whitney.Circuit.RawProgram.squaredCoordinates_injective",
    "Whitney.Optimizer.strictConvexOn_relativeEntropy",
    "Whitney.Circuit.RAM.initialWord",
    "Whitney.correctedGradient._proof_2",
    "Whitney.Circuit.RawProgram.noConfusionType",
    "Whitney.Majorants.partialGradientMap._proof_8",
    "Whitney.VarianceFamily.neg_normalizedEnergy",
    "Whitney.Packing.outer_sites_card_le",
    "Whitney.Optimizer.contDiffAt_gibbs_parameters",
    "Whitney.GeometricPrimitives.inversePowerSum_ratio_eq",
    "Whitney.Circuit.BinaryGate.domain.match_1",
    "Whitney.Circuit.StablePartition.count_partition",
    "Whitney.normalized_line_tensor_bound",
    "Whitney.Circuit.DAG.value.eq_1",
    "Whitney.Circuit.RAM.Instruction.jump.sizeOf_spec",
    "Whitney.WeightTransfer.Allowed",
    "Whitney.Circuit.RAM.Runs.recOn",
    "Whitney.Circuit.RawProgram.Extends.trans",
    "Whitney.Circuit.BinaryGate.noConfusion",
    "Whitney.Circuit.PolynomialData.X",
    "Whitney.Circuit.RawProgram.safeCoordinates_allDepth",
    "Whitney.Circuit.RawProgram.emitFamily_injective._proof_12",
    "Whitney.Circuit.RawProgram.squaredCoordinates_count",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_13",
    "Whitney.Circuit.RAM.serialize_injective",
    "Whitney.CircuitReduction.heap_children_distinct",
    "Whitney.Offsite.varianceCoefficient",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.eq_1",
    "Whitney.VarianceFamily.contDiffAt_theta",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial._proof_4",
    "Whitney.Circuit.RawProgram.momentEmission.eq_1",
    "Whitney.Optimizer.stationaryMap_zero_of_minimizer",
    "Whitney.Circuit.RAM.Tag.code.eq_6",
    "Whitney.Circuit.RawProgram.zeroFamily_value",
    "Whitney.Majorants.instNormedSpaceRealContinuousLinearMapId_theorem1",
    "Whitney.Circuit.UnaryGate.power.sizeOf_spec",
    "Whitney.CircuitReduction.Tree.inputIndices",
    "Whitney.Circuit.RawProgram.productEmission_depth_le",
    "Whitney.Circuit.DAG.computation._proof_4",
    "Whitney.Circuit.RawProgram.Extends.below",
    "Whitney.Circuit.emitReduction_count",
    "Whitney.CircuitReduction.paddedSize_lt_twice._proof_13",
    "_private.Theorem1.CircuitRAM.0._proof_8",
    "Whitney.Circuit.RawProgram.stable_divisionsOrdered",
    "Whitney.Circuit.RawNode.domain",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_2",
    "Whitney.VarianceRegularity.normalizedCurveMean_zero",
    "Whitney.nearestSiteDistance.eq_1",
    "Whitney.FiniteTransport.Coupling.identity",
    "Whitney.HighOrder.normalizedB_bound",
    "Whitney.Circuit.extensionCircuit_bounds._proof_3",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_15",
    "Whitney.Circuit.RawProgram.Extends.value_embedding",
    "Whitney.Circuit.RawProgram.depth.match_1",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial._proof_5",
    "Whitney.siteBallMass",
    "Whitney.FirstOrder.extension_gradient_lipschitz_bound",
    "Whitney.Majorants.instNormedSpaceRealProd_theorem1",
    "Whitney.Circuit.RAM.RealOp.sub",
    "Whitney.Circuit.RawProgram.weightFamily_allDepth",
    "Whitney.cubeTopLip",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth",
    "Whitney.Circuit.RawProgram.emitShift_divisionDiscipline",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.eq_1",
    "Whitney.Circuit.RAM.Address.resolve.eq_1",
    "Whitney.Circuit.RawProgram.nodeAt_last",
    "Whitney.HighOrder.normalizedPi_tail",
    "Whitney.CircuitPolynomialBounds.encode._proof_3",
    "Whitney.Circuit.DAG.depthStage_stable._proof_8",
    "Whitney.Circuit.RAM.Record.recOn",
    "Whitney.Circuit.UnaryGate.domain.match_1",
    "Whitney.Circuit.RawProgram.packet_safeCoords_injective",
    "Whitney.Circuit.RAM.literalAddress",
    "Whitney.NormalizedPrimitives.corrected_gradient_series._proof_2",
    "Whitney.Circuit.RawProgram.Emission.count",
    "Whitney.Circuit.RAM.Address.recOn",
    "Whitney.VarianceFamily.endpointWeights_pos",
    "Whitney.Circuit.RawProgram.TermEmission._sizeOf_inst",
    "_private.Theorem1.CircuitQuantitativeClosure.0.Whitney.Circuit.RawProgram.original_vertices_bound",
    "Whitney.VarianceRegularity.continuous_normalizedObjective",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.rec",
    "Whitney.taylorPolynomial.eq_1",
    "Whitney.Circuit.RawProgram.depth_fresh",
    "Whitney.FiniteTransport.Coupling.reindex_right._proof_3",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_4",
    "Whitney.VarianceFamily.theta_sum",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.splitter",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial._proof_6",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_6",
    "Whitney.WeightHierarchy.uniformStage._proof_4",
    "Whitney.Circuit.PolynomialData._sizeOf_1",
    "Whitney.NormalizedPrimitives.normalized_delta_series._proof_1",
    "Whitney.radius_power_ratio._proof_1",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_4",
    "Whitney.Circuit.RAM.RealOp._sizeOf_1",
    "Whitney.OptimizerSeries.HasGeometricSeries.add._proof_3",
    "Whitney.Circuit.RAM.WordOp.sub",
    "Whitney.Circuit.RawProgram.FreshEmission.rec",
    "Whitney.Circuit.RAM.WordOp.bitOr",
    "Whitney.Circuit.RAM.CopyMode.toCtorIdx",
    "Whitney.zeroEnvelope_le_cone",
    "Whitney.Circuit.RawProgram.Extends.le_size",
    "Whitney.Circuit.DAG.depthStage_stable._proof_6",
    "Whitney.Circuit.RAM.Tag.code.eq_9",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_5",
    "Whitney.Circuit.StablePartition.first_order",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_2",
    "Whitney.HighOrder.normalizedCurveExponent.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_9",
    "Whitney.iteratedFDeriv_comp_perm_finite._proof_3",
    "Whitney.Data.M",
    "Whitney.Circuit.RAM.siteInputValue",
    "Whitney.CircuitPolynomialBounds.card_vector",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk.injEq",
    "Whitney.Circuit.RawProgram.geometryEmission.eq_1",
    "Whitney.reconstruction_at_site",
    "Whitney.CircuitReduction.Tree.evalProd.eq_2",
    "Whitney.OptimizerSeries.HasGeometricSeries.log._proof_3",
    "Whitney.Circuit.circuitExponent_admissible",
    "Whitney.Circuit.DAG.recOn",
    "Whitney.HighOrder.power_succ_le_one_add_double",
    "Whitney.CircuitReduction.sum_range_pairs",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth",
    "Whitney.CircuitReduction.instReprTree",
    "Whitney.DoublingWeights",
    "Whitney.Circuit.RawProgram.Extends.below.casesOn",
    "Whitney.Circuit.RAM.copyEndState",
    "Whitney.Circuit.RAM.fieldAddress_injective",
    "Whitney.Circuit.RawProgram.emitFamily._proof_4",
    "Whitney.Circuit.DAG.valuesAt",
    "Whitney.Circuit.RawProgram.Emission._sizeOf_1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_4",
    "Whitney.Packing.card_le_of_separated",
    "Whitney.FiniteTransport.Coupling.ball_mass_le",
    "Whitney.Circuit.DAG.value_unique._proof_9",
    "Whitney.Circuit.RawProgram.emitPolynomial_defined",
    "Whitney.Optimizer.normalized_lower_moment._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_5",
    "Whitney.NormalizedPrimitives.normalized_radial_series",
    "Whitney.CircuitReduction.heap_prod._proof_2",
    "Whitney.Circuit.RawProgram.zeroFamily_defined",
    "Whitney.Circuit.RawProgram.inversePowerEmission_value",
    "Whitney.Circuit.RawProgram.safeCoordinates_divisionDiscipline",
    "Whitney.HigherOrderEstimates",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_2",
    "Whitney.Circuit.emitTree_reaches._proof_7",
    "Whitney.Circuit.RawProgram.emitScale.eq_1",
    "Whitney.offSiteValue",
    "Whitney.VarianceRegularity.reconstruction_analyticOnNhd_offsites",
    "Whitney.Circuit.RawNode.sort.eq_1",
    "Whitney.FirstOrder.witnessCost",
    "Whitney.CircuitReduction.Tree.depth",
    "Whitney.Circuit.RAM.copiedFrames.match_1",
    "Whitney.NormalizedPrimitives.normalized_delta_series._proof_2",
    "Whitney.Circuit.RawProgram.flagPacket_indicators_value",
    "Whitney.Majorants.numeratorExtractionMap._proof_18",
    "Whitney.Optimizer.sum_gibbs_mul",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_4",
    "Whitney.FiniteTransport.exists_geometric_coupling_between",
    "Whitney.Circuit.RawProgram.emitFamily_value",
    "Whitney.VarianceRegularity.entropy_endpoint_regularity._proof_1",
    "Whitney.Circuit.RAM.Tag.code_lt",
    "Whitney.cubeDerivativeSup",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_reg._proof_3",
    "Whitney.Circuit.DAG.depthStage_stable._proof_4",
    "Whitney.Circuit.emitTree._proof_20",
    "Whitney.Circuit.RawProgram.SafeInputPacket",
    "Whitney.Circuit.RAM.Instruction.rec",
    "Whitney.Circuit.emitTree_divisionDiscipline",
    "Whitney.Circuit.RawProgram.indicatorEmission_depth_le._proof_1",
    "Whitney.Offsite.contDiffAt_siteEnergy",
    "Whitney.Circuit.RAM.CopyMode.noConfusion",
    "Whitney.Circuit.RawProgram.squaredCoordinates_defined",
    "Whitney.Circuit.RAM.RealOp.sub.sizeOf_spec",
    "Whitney.Circuit.RawProgram.coordinateEqualities_injective",
    "Whitney.Circuit.RawProgram.siteIndicators_defined",
    "Whitney.Circuit.RawProgram.TermEmission.rec",
    "Whitney.Circuit.RawProgram.TermEmission._sizeOf_1",
    "Whitney.CircuitReduction.Tree.depth._unsafe_rec",
    "Whitney.FiniteNets.exists_positive_separation",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_10",
    "Whitney.HighOrder.normalizedCurve_stationarity_unique",
    "Whitney.inversePowerSum_doubling_upper._proof_1",
    "Whitney.FiniteNets.IsNet",
    "Whitney.VarianceFamily.siteEnergy.eq_1",
    "Whitney.Circuit.RawProgram.offsiteEmission_count._proof_20",
    "Whitney.Circuit.RawNode.parent_depth_le",
    "Whitney.VarianceRegularity.one_le_familySeriesConstant",
    "Whitney.Circuit.RawProgram.toCircuit_depth_le",
    "Whitney.CircuitReduction.Tree.evalProd._sunfold",
    "Whitney.Circuit.RawProgram.nodeAt.match_1",
    "Whitney.Circuit.RAM.Word.ofNat.eq_1",
    "Whitney.WeightTransfer.shift_row_sum",
    "Whitney.normalizedErrorSeriesConstant._proof_2",
    "Whitney.Circuit.DAG._sizeOf_inst",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_3",
    "Whitney.Circuit.RAM.WordOp.bitAnd.sizeOf_spec",
    "Whitney.Optimizer.gibbs_duality_gap",
    "Whitney.Circuit.RAM.copyEndState_halted",
    "Whitney.OptimizerSeries.stationarity_geometricSeries",
    "Whitney.Circuit.RawProgram.FreshEmission.casesOn",
    "Whitney.Circuit.RawProgram.emitNode_depth",
    "Whitney.Circuit.RAM.Instruction.copyWord.injEq",
    "Whitney.normalized_cost_order_two_lower",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_5",
    "Whitney.Circuit.RawProgram.geometryEmission_defined",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.splitter",
    "Whitney.VarianceRegularity.uniform_family._proof_2",
    "Whitney.Circuit.RawProgram.closureDepthFactor",
    "Whitney.Circuit.RawProgram.toDAG_edge",
    "Whitney.HighOrder.normalized_reconstruction_error_base_bound._proof_1",
    "Whitney.Circuit.StablePartition.label_of_pos",
    "Whitney.Majorants.weighted_exp_hasFPowerSeriesAt",
    "Whitney.CircuitReduction.evalProd_reduce",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_7",
    "Whitney.Optimizer.mul_log_div_eq",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds",
    "Whitney.Circuit.RawProgram.brecOn",
    "Whitney.Circuit.RawProgram.snoc.inj",
    "Whitney.FiniteNets.Separated",
    "Whitney.VarianceFamily.radius.eq_1",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_4",
    "Whitney.VarianceFamily.siteEnergy",
    "Whitney.Circuit.RawProgram.zeroPrefix.eq_1",
    "Whitney.Circuit.RawProgram.FreshEmission.toEmission",
    "Whitney.normalization_quartic_lower",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.CircuitReduction.Tree.depthFrom.eq_1",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.splitter",
    "Whitney.Circuit.coordinateSpace._proof_1",
    "Whitney.Circuit.RawProgram.depth.eq_2",
    "Whitney.FiniteTransport.Coupling.noConfusion",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.splitter",
    "Whitney.FirstOrder.potential._proof_7",
    "Whitney.Circuit.RawProgram.globalSafePacket.eq_1",
    "Whitney.Data._sizeOf_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket.extension",
    "Whitney.Circuit.RAM.CopyMode._sizeOf_inst",
    "Whitney.Polarization.bijectiveEquivPerm._proof_2",
    "Whitney.Circuit.squareDAG_reaches",
    "Whitney.Circuit.StablePartition.firstOrder._proof_1",
    "Whitney.Polarization.sign_not",
    "Whitney.normalizedErrorDerivativeConstant",
    "Whitney.Majorants.partialGradientMap._proof_4",
    "Whitney.VarianceRegularity.higherOrderEstimates_of_normalized_line_bound._proof_2",
    "Whitney.flat_taylor_derivative_bound",
    "Whitney.HighOrder.normalized_reconstruction_error_base_bound",
    "_private.Theorem1.CircuitReductionEmitter.0._proof_4",
    "Whitney.Circuit.RAM.WordTest.eval",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series._proof_3",
    "Whitney.Offsite.selectedWeights._proof_2",
    "Whitney.Circuit.RawProgram.normalizeWeights_count._proof_4",
    "Whitney.Circuit.RawProgram.toCircuit_width_le",
    "Whitney.Majorants.partialGradientMap._proof_14",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial",
    "Whitney.Majorants.gibbs.eq_1",
    "Whitney.Circuit.RAM.State.mk",
    "Whitney.HighOrder.normalizedCurve_stationarity_eq",
    "Whitney.Circuit.RawProgram.emitShift_allDepth",
    "Whitney.Circuit.RAM.WordTest.toCtorIdx",
    "Whitney.Circuit.RawProgram.flagPacket_chi_depth_le",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_5",
    "Whitney.Circuit.RAM.Record.mk.inj",
    "Whitney.Circuit.RAM.Word.sub_no_wrap._proof_2",
    "Whitney.Optimizer.hasFDerivAt_gibbs_energy",
    "Whitney.HighOrder.normalizedLinePartition",
    "Whitney.closed_cube_covered_by_fillRadius",
    "Whitney.normalizedErrorLine.eq_1",
    "Whitney.Circuit.RAM.output_addresses_no_wrap._proof_19",
    "Whitney.inversePowerSum",
    "Whitney.WeightTransfer.parentTransport",
    "Whitney.Circuit.RawProgram.momentEmission_depth_le",
    "Whitney.Circuit.squareDAG._proof_4",
    "Whitney.Circuit.RawProgram.Extends.embedding_computation",
    "Whitney.Offsite.selectedWeights",
    "Whitney.HighOrder.radius_double_power_split",
    "Whitney.Circuit.RawProgram.globalGeometry_theta",
    "Whitney.Circuit.RawProgram.inverseEmission_nonconstant",
    "Whitney.Majorants.gibbs_probability_change_of_base",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_4",
    "Whitney.Circuit.RawProgram.RadiusScalePacket._sizeOf_inst",
    "Whitney.FirstOrder.theorem1_order_one",
    "Whitney.Circuit.UnaryGate.domain",
    "Whitney.Circuit.RawProgram.zeroPrefix",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_4",
    "Whitney.Circuit.RawProgram.coordinateEqualities",
    "Whitney.Circuit.RawProgram.MonomialData",
    "Whitney.Circuit.RAM.Instruction._sizeOf_inst",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_13",
    "Whitney.Data.noConfusionType",
    "Whitney.Circuit.RawProgram.zeroSum.eq_1",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_3",
    "Whitney.Circuit.RAM.WordOp.add",
    "Whitney.Circuit.DAG.mk._flat_ctor",
    "Whitney.VarianceRegularity.higherOrderEstimates_of_normalized_line_bound",
    "Whitney.CircuitReduction.paddedSize_pos",
    "Whitney.Circuit.emitReduction._proof_34",
    "Whitney.instNormedAddCommGroupContinuousLinearMapRealId_theorem1",
    "Whitney.nearestSiteDistance_nonneg",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt._proof_1",
    "Whitney.Circuit.RawProgram.emitFamily._proof_2",
    "Whitney.Circuit.StablePartition.permutation_val",
    "Whitney.Optimizer.covariance.eq_1",
    "Whitney.Circuit.RawProgram.emitInverse.eq_1",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.eq_1",
    "Whitney.hasFPowerSeriesAt_inv_geometric_bound._proof_1",
    "Whitney.Circuit.RAM.binaryRecord",
    "Whitney.FiniteNets.nearestParent_dist_lt",
    "Whitney.Circuit.RawProgram.Emission.noConfusionType",
    "Whitney.continuous_nearestSiteDistance",
    "Whitney.Polarization.bijectiveEquivPerm._proof_6",
    "Whitney.Polarization.sign",
    "Whitney.uniformReconstructionConstant",
    "Whitney.FiniteTransport.Coupling.recOn",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate.eq_1",
    "Whitney.Circuit.emitReduction_complexity._proof_1",
    "Whitney.Circuit.DAG.depthStage_stable",
    "Whitney.Circuit.RAM.Instruction.realLiteral.inj",
    "Whitney.Circuit.RawProgram.polynomialFamily_count._proof_1",
    "Whitney.Circuit.UnaryGate.constant.injEq",
    "Whitney.Circuit.RAM.Address.resolve.eq_2",
    "Whitney.VarianceRegularity.actual_normalized_energy_bounds",
    "Whitney.Optimizer.affineLine.eq_1",
    "_private.Theorem1.TaylorJet.0.Whitney.derivative_preserves_tail_symmetry",
    "Whitney.Circuit.RawNode.noConfusion",
    "Whitney.Circuit.RawProgram.polynomialFamily",
    "Whitney.Circuit.RawProgram.emitShift_depth",
    "Whitney.Circuit.RAM.State.reals",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_defined",
    "_private.Theorem1.CircuitPolynomialDepth.0.Whitney.Circuit.RawProgram.shiftEmission_allDepth_poly._proof_1",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_1",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_9",
    "Whitney.Circuit.RAM.CopyMode.instruction.eq_2",
    "Whitney.CircuitReduction.Tree.depthWith._unsafe_rec",
    "Whitney.Optimizer.stationaryJacobian_coercive",
    "Whitney.Optimizer.strictConvexOn_weighted_objective",
    "Whitney.Circuit.DAG.computation._proof_5",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter",
    "Whitney.HighOrder.normalized_factorial_fraction_bounds._proof_3",
    "Whitney.VarianceRegularity.normalizedCurveExponent.eq_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_fresh._proof_2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_2",
    "Whitney.Packing.children_card_le",
    "Whitney.Circuit.RawProgram.productFamily_depth_le",
    "Whitney.Circuit.RawProgram.flagPacket_defined",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds._proof_1",
    "Whitney.Circuit.DAG.valuesAt_input",
    "Whitney.CircuitReduction.Tree.depthWith.eq_3",
    "Whitney.VarianceRegularity.normalizedValue_curve_identity",
    "Whitney.inverse_series_coefficient_bound",
    "Whitney.Circuit.StablePartition.label",
    "Whitney.Circuit.RawProgram.Extends.nonconstant_embedding",
    "Whitney.Circuit.PolynomialTranslation.translate_translate",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_1",
    "Whitney.Circuit.RawProgram.Emission._sizeOf_inst",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_5",
    "Whitney.Circuit.RAM.WordTest.noConfusion",
    "Whitney.Offsite.contDiffAt_radius",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.splitter",
    "Whitney.Optimizer.barycenter",
    "Whitney.uniformReconstructionConstant.eq_1",
    "Whitney.Circuit.RawProgram.productFamily_allDepth",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.eq_1",
    "Whitney.Circuit.DAG.depthStage_stable._proof_7",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.coordinateEqualities_divisionDiscipline",
    "Whitney.VarianceRegularity.normalizedCurvePartition.eq_1",
    "Whitney.CircuitReduction.Tree.depthFrom_le",
    "Whitney.iteratedFDeriv_one_taylorPolynomial_succ",
    "Whitney.VarianceRegularity.normalizedCurveMean.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.eq_2",
    "Whitney.Circuit.RawProgram.scaleEmission.eq_1",
    "Whitney.Circuit.RawProgram.distanceFamily",
    "Whitney.SmoothImplicit.triangularEquiv._proof_1",
    "Whitney.Circuit.RawProgram.OutputFamily.mk.inj",
    "Whitney.HighOrder.normalizedW.eq_1",
    "Whitney.Circuit.PolynomialData",
    "Whitney.NormalizedPrimitives.smul_series",
    "Whitney.HighOrder.normalizedEnergy._proof_1",
    "Whitney.Circuit.RawNode._sizeOf_1",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual.inj",
    "Whitney.Circuit.RawProgram.scaleEmission_divisionDiscipline",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.eq_2",
    "Whitney.Circuit.RawNode.depth.match_1",
    "Whitney.Circuit.RAM.Address.noConfusionType",
    "Whitney.norm_sub_bound_of_deriv_bound_finset._proof_2",
    "Whitney.HighOrder.normalizedPi_is_minimum",
    "Whitney.Circuit.RawProgram.snoc",
    "Whitney.continuous_variance",
    "Whitney.Circuit.RawProgram.offsiteScalar",
    "Whitney.Circuit.RAM.Serialized.mk.sizeOf_spec",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.eq_2",
    "Whitney.Circuit.RawProgram.OutputFamily.result",
    "Whitney.Circuit.RawProgram.RadiusScalePacket",
    "Whitney.CircuitReduction.le_paddedSize",
    "Whitney.FiniteTransport.Coupling.comp",
    "Whitney.Circuit.RawProgram.scaleEmission",
    "Whitney.Circuit.RawNode.unary.sizeOf_spec",
    "Whitney.Circuit.RawProgram.SafeInputPacket.chi",
    "Whitney.Optimizer.gibbs_abstract_minimizer",
    "Whitney.Circuit.RAM.WordTest.rec",
    "Whitney.Scales.scale_antitone",
    "Whitney.Circuit.RAM.Serialized._sizeOf_inst",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_17",
    "Whitney.Optimizer.gibbs_mem_simplex",
    "Whitney.CurrentAnchor.doubling_weights_exist",
    "Whitney.Circuit.RawProgram.Extends.brecOn",
    "Whitney.Circuit.RAM.Tag.code.eq_4",
    "Whitney.Offsite.contDiffAt_correctedGradient",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_one",
    "Whitney.Majorants.numeratorExtractionMap._proof_19",
    "Whitney.WeightTransfer.feasible_nonempty",
    "Whitney.Circuit.RAM.State.pc",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.eq_2._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.inverse_series_coefficient_bound._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_26",
    "Whitney.Optimizer.exists_minimizer_eq_sInf",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_4",
    "Whitney.Circuit.emitReduction_allDepth_of_bound._proof_1",
    "Whitney.Circuit.RawProgram.packet_count",
    "Whitney.CircuitReduction.Tree.inputIndices.eq_3",
    "Whitney.HighOrder.gradient_polynomial_difference_bound",
    "Whitney.Offsite.contDiffAt_objective_comp",
    "Whitney.Circuit.RAM.WordOp.mul",
    "Whitney.reconstruction_analyticOnNhd_outside_balls",
    "Whitney.Circuit.RAM.Adjacency.rec",
    "Whitney.FiniteTransport.iterate",
    "Whitney.Circuit.RawProgram.thetaValues_pos",
    "Whitney.VarianceRegularity.normalizedW.eq_1",
    "Whitney.WeightHierarchy.Hierarchy.total",
    "Whitney.VarianceRegularity.uniform_family._proof_1",
    "Whitney.Circuit.RawProgram.finishMaster._proof_5",
    "Whitney.Circuit.RawProgram.divisionDiscipline_nil",
    "Whitney.Circuit.ReductionOp.casesOn",
    "Whitney.Circuit.RawProgram.TermEmission.mk",
    "Whitney.Circuit.RawProgram.globalEmission_defined",
    "Whitney.CircuitReduction.instDecidableEqTree",
    "Whitney.Circuit.RawProgram.Extends.reaches",
    "Whitney.objective.eq_1",
    "Whitney.WeightHierarchy.hierarchy_nonempty",
    "Whitney.Circuit.RAM.WordOp.quotient",
    "Whitney.HighOrder.correctedGradient_difference_bound._proof_3",
    "Whitney.VarianceRegularity.normalizedCurveExponent_series_of_primitives",
    "Whitney.Circuit.RawProgram.emitTerms._proof_15",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth._proof_2",
    "Whitney.Circuit.RAM.Tag.add",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_23",
    "Whitney.objective_has_unique_minimizer",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_1",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_7",
    "Whitney.HighOrder.normalizedB",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_2",
    "Whitney.Majorants.instNormedSpaceRealContinuousLinearMapId_theorem1._proof_2",
    "Whitney.Circuit.RAM.Runs",
    "Whitney.Circuit.RawNode.fan_in",
    "Whitney.Circuit.StablePartition.secondOrder",
    "Whitney.Polarization.product_sign_flip",
    "Whitney.Optimizer.stationaryJacobianEquiv",
    "Whitney.OptimizerSeries.normalized_optimizer_geometricSeries",
    "Whitney.HighOrder.normalizedValue_eq_objective",
    "Whitney.Circuit.RawProgram.FlagPacket.count",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_6",
    "Whitney.Circuit.RAM.installOutput_word",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.eq_1",
    "Whitney.AnchorExamples.symmetricData",
    "Whitney.Optimizer.contDiff_quadraticCost",
    "Whitney.Circuit.RAM.Tag.recOn",
    "Whitney.Circuit.RawProgram.emitFamily_nonconstant._proof_2",
    "Whitney.Circuit.RAM.UniformAssemblyStatement",
    "Whitney.Circuit.RawProgram.emitSquare_defined._proof_2",
    "Whitney.Circuit.RAM.Tag",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial._proof_7",
    "Whitney.Circuit.BinaryGate.value.eq_1",
    "Whitney.HighOrder.normalizedCurveExponent_series_of_primitives",
    "Whitney.reconstruction_at_site_eq_witness",
    "Whitney.Circuit.RawProgram.globalOffsite.eq_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_allDepth",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_3",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_12",
    "Whitney.OptimizerSeries.one_le_implicitSeriesConstant",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.eq_2",
    "Whitney.Circuit.RawProgram.toDAG_output",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_3",
    "Whitney.Circuit.RawProgram.emitInverse",
    "Whitney.OptimizerSeries.optimizerValueSeriesConstant",
    "Whitney.HighOrder.normalizedV.eq_1",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_17",
    "Whitney.Circuit.DAG.mk.inj",
    "Whitney.Circuit.ReductionOp.product.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_value",
    "Whitney.VarianceRegularity.normalizedLinePartition",
    "Whitney.Circuit.distance_sqrt",
    "Whitney.Circuit.RawProgram.normalizeWeights",
    "Whitney.VarianceFamily.reconstruction_at_site",
    "Whitney.Circuit.RawNode.noConfusionType",
    "Whitney.Circuit.StablePartition.label_injective",
    "Whitney.Majorants.partialGradientMap._proof_16",
    "Whitney.Circuit.RawProgram.closeToCircuit_quantitative._proof_2",
    "Whitney.distanceScaleConstant_pow._proof_4",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_13",
    "Whitney.FirstOrder.extension",
    "Whitney.FiniteNets.nearestParent_min",
    "Whitney.radial_cubeJetMajorant",
    "Whitney.Circuit.RawProgram.Emission.mk",
    "Whitney.Circuit.DAG.mk.injEq",
    "Whitney.Circuit.RAM.WordOp.toCtorIdx",
    "Whitney.Circuit.RAM.Adjacency._sizeOf_1",
    "Whitney.Circuit.RawProgram.nil.sizeOf_spec",
    "Whitney.Circuit.RawProgram.FlagPacket.mk.inj",
    "Whitney.CircuitReduction.Tree.depth.eq_1",
    "Whitney.FirstOrder.reconstruction_one_polynomial_jets",
    "Whitney.Circuit.emitTree._proof_11",
    "Whitney.Circuit.RAM.Address.direct.inj",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission.eq_1",
    "Whitney.Circuit.RAM.copyState",
    "Whitney.Circuit.RAM.RealOp.casesOn",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_7",
    "Whitney.Circuit.RawProgram.SafeInputPacket.safeCoords",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_1",
    "Whitney.Optimizer.entropy_term_lower",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_21",
    "Whitney.Circuit.RawProgram.GeometryEmission.distances",
    "Whitney.Optimizer.normalized_lower_moment",
    "Whitney.Circuit.PolynomialTranslation.exists_centered_polynomial",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk.sizeOf_spec",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.symmetric_correctedGradient",
    "Whitney.Circuit.ReductionOp.neutral",
    "Whitney.FirstOrder.reconstruction_one_regularity",
    "Whitney.Circuit.ReductionOp._sizeOf_1",
    "Whitney.Circuit.ReductionOp.gate",
    "Whitney.CircuitReduction.heap_children_distinct._proof_12",
    "Whitney.Circuit.RAM.RealTest.zero.sizeOf_spec",
    "Whitney.Circuit.RawProgram.momentEmission_allDepth",
    "Whitney.Circuit.RawProgram.emitPolynomial_allDepth",
    "Whitney.Circuit.UnaryGate.casesOn",
    "Whitney.Circuit.RawProgram.zeroSum_lower._proof_4",
    "Whitney.Circuit.offsite_scalar_formula",
    "Whitney.Circuit.RawProgram.emitShift_defined",
    "Whitney.FiniteNets.chosenNet_isNet",
    "Whitney.Circuit.centerData._proof_1",
    "Whitney.Circuit.RawProgram.closeToCircuit_value",
    "Whitney.Circuit.RAM.copyProgram",
    "Whitney.Circuit.RawProgram.logSumEmission_count",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_3",
    "Whitney.CircuitPolynomialBounds.exponentIndex_injective",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_8",
    "Whitney.offSiteValue_zero_eq_envelope",
    "Whitney.Circuit.emitReduction",
    "Whitney.Circuit.RawProgram.distanceFamily_count",
    "Whitney.Circuit.RawProgram.inverseEmission",
    "Whitney.NormalizedPrimitives.affine_series._proof_2",
    "Whitney.nearestSiteDistance_pos",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_2",
    "Whitney.Circuit.Node.parents.eq_1",
    "Whitney.WeightHierarchy.Next.casesOn",
    "Whitney.Circuit.emitTree._proof_31",
    "Whitney.Circuit.RAM.Instruction.branchRealEqual",
    "Whitney.WeightHierarchy.Hierarchy.recOn",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.eq_2",
    "Whitney.Circuit.RawProgram.FlagPacket._sizeOf_inst",
    "Whitney.VarianceFamily.normalized_distance_moment._proof_3",
    "Whitney.radial_fderiv_bound",
    "Whitney.Circuit.Complexity.height_succ",
    "Whitney.OptimizerSeries.implicitSeriesConstant",
    "Whitney.distanceScaleConstant_power_bound._proof_5",
    "Whitney.iteratedFDeriv_comp_perm_finite",
    "Whitney.HighOrder.reconstruction_normalization_identity",
    "Whitney.VarianceFamily.reconstruction",
    "Whitney.Optimizer.gibbs_pos",
    "Whitney.Circuit.Circuit.mk",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.eq_1",
    "Whitney.VarianceRegularity.normalizedValue_curve_identity._proof_1",
    "Whitney.Circuit.RawProgram.zeroSum_lower",
    "Whitney.beta.eq_1",
    "Whitney.Circuit.RAM.dagRecord._proof_10",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.FirstOrder.potential._proof_8",
    "Whitney.Circuit.emitReduction_product",
    "Whitney.Polarization.sign_coefficient",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.eq_1",
    "Whitney.Circuit.RawProgram.TermEmission.casesOn",
    "Whitney.Circuit.RawProgram.globalOffsite._proof_9",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_4",
    "Whitney.Circuit.Complexity.depth_polynomial_absorb",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_allDepth",
    "Whitney.GeometryWeights.branching_doubling_constant._proof_1",
    "Whitney.smoothCost._proof_1",
    "Whitney.VarianceRegularity.normalized_w_series_of_b_series._proof_1",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode._proof_2",
    "Whitney.CircuitReduction.height.eq_1",
    "Whitney.Circuit.RAM.controlWords.eq_1",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter",
    "Whitney.reconstruction_zero_lipschitz",
    "Whitney.nearestSiteDistance_le_radius",
    "Whitney.Circuit.emitTree._proof_6",
    "Whitney.Circuit.RawProgram.emitFamily_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.flagEmission_defined._proof_3",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_10",
    "Whitney.WeightHierarchy.Hierarchy._sizeOf_1",
    "Whitney.Circuit.RAM.WordOp.bitAnd",
    "Whitney.Circuit.RawProgram.zeroPrefix_handle_val._proof_3",
    "Whitney.Circuit.RawProgram.globalGeometry._proof_8",
    "Whitney.VarianceRegularity.normalizedCurveExponent",
    "Whitney.HighOrder.normalizedDelta.eq_1",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn.mul",
    "Whitney.Circuit.RAM.Record.wordField.eq_1",
    "Whitney.Circuit.RAM.Record.wordField.match_1",
    "Whitney.HighOrder.coefficient_div_beta",
    "Whitney.Circuit.RawProgram.zeroClosure._proof_5",
    "Whitney.HighOrder.actual_normalized_gibbs_solution",
    "Whitney.Offsite.analyticAt_radius",
    "Whitney.Circuit.RawProgram.FlagPacket._sizeOf_1",
    "Whitney.HighOrder.gradient_polynomial_difference_bound._proof_3",
    "Whitney.FiniteTransport.iterate_geometric_displacement",
    "Whitney.Circuit.RawProgram.FreshEmission",
    "Whitney.Circuit.RAM.Instruction.execute.eq_4",
    "Whitney.HighOrder.normalizedObjective",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.eq_1",
    "Whitney.Circuit.RawNode.domain.eq_1",
    "Whitney.FiniteSitesScale.doubling_large_radius",
    "Whitney.VarianceRegularity.normalized_b_series",
    "Whitney.Circuit.emitTree_reaches._proof_6",
    "Whitney.Circuit.RAM.serialize",
    "Whitney.Circuit.RAM.initialState_reads_site",
    "Whitney.Circuit.RawProgram.Emission.mk.sizeOf_spec",
    "Whitney.hasFDerivAt_taylorPolynomial_one",
    "Whitney.Circuit.PolynomialTranslation.eval_centered_translate",
    "Whitney.CircuitReduction.Tree",
    "Whitney.CircuitPolynomialBounds.sum_coordinate_words_le",
    "Whitney.FiniteTransport.Coupling.reindex_right_boundedDisplacement",
    "Whitney.Circuit.RawProgram.siteIndicators_value",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_3",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_6",
    "Whitney.Circuit.BinaryGate.mul",
    "Whitney.Circuit.RawProgram.value._proof_11",
    "Whitney.Circuit.RawProgram.emitTerms.eq_1",
    "Whitney.power.eq_1",
    "Whitney.FiniteSitesScale.exists_site_scales",
    "Whitney.CircuitReduction.heap_prod",
    "Whitney.Circuit.RAM.WordOp.eval.eq_1",
    "Whitney.Circuit.RAM.Address.direct.sizeOf_spec",
    "Whitney.Circuit.DAG.depthStage._unsafe_rec",
    "Whitney.Polarization.flip._proof_1",
    "Whitney.Circuit.RawProgram.TermEmission.count",
    "Whitney.Circuit.RawProgram.flagPacket_count._proof_5",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.splitter",
    "Whitney.FiniteTransport.Coupling.column",
    "Whitney.Circuit.PolynomialTranslation.translate_zero",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_2",
    "Whitney.Circuit.RawProgram.emitFamily_allDepth",
    "Whitney.Offsite.normalizedVariance",
    "Whitney.Theorem1WithCubeNormStatement",
    "Whitney.Circuit.RawProgram.inverseEmission_defined",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series._proof_3",
    "Whitney.VarianceFamily.offSiteValue_one",
    "Whitney.CubeNormConclusion.eq_1",
    "Whitney.Circuit.RawProgram.coordinateEqualities_allDepth",
    "Whitney.VarianceFamily.contDiffAt_normalizedEnergy",
    "Whitney.HighOrder.normalizedValue_curve_geometricSeries",
    "Whitney.Circuit.RawProgram.evaluationFlag.eq_1",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_19",
    "Whitney.Circuit.RawProgram.FlagPacket.result",
    "Whitney.Circuit.RawProgram.globalSafePacket_coords._proof_13",
    "Whitney.contDiff_smoothCost",
    "Whitney.Circuit.RAM.Record.arity",
    "Whitney.Circuit.TreeEmission.value_output",
    "Whitney.VarianceFamily.objective._proof_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk.sizeOf_spec",
    "Whitney.CircuitReduction.Tree.brecOn",
    "Whitney.distanceScaleConstant_power_bound",
    "Whitney.siteBallMass_double",
    "Whitney.inverse_series_partial_sum_bound._proof_2",
    "Whitney.Circuit.RawProgram.emitMonomial._unsafe_rec",
    "Whitney.Circuit.RawProgram.inversePowerEmission._proof_5",
    "Whitney.Circuit.DAG.rec",
    "Whitney.FiniteTransport.Coupling.nonneg",
    "Whitney.Circuit.ReductionOp.noConfusion",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_8",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_3",
    "Whitney.Circuit.RAM.Tag.exp.sizeOf_spec",
    "Whitney.Circuit.Node.domain.eq_2",
    "Whitney.VarianceRegularity.UniformFamilyStatement",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.eq_2",
    "Whitney.Circuit.RAM.Record.noConfusionType",
    "Whitney.theorem1_of_uniform_parametric_estimates._proof_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_7._@.Theorem1.CircuitReduction._hyg.188",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_3",
    "Whitney.Circuit.RawProgram.nodeAt._unsafe_rec",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_7",
    "Whitney.Scales.sum_transport_lt",
    "Whitney.OptimizerSeries.bilinear_coefficient_le",
    "Whitney.FiniteTransport.Coupling.transpose",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_fresh",
    "Whitney.Polarization.norm_le_of_diagonal_bound",
    "Whitney.Circuit.RawProgram.radiusValues",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.eq_1",
    "Whitney.Circuit.TreeEmission.casesOn",
    "Whitney.Polarization.flip",
    "Whitney.objective_minimizer_pos",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_one._proof_17",
    "Whitney.Circuit.RawNode.binary",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_8",
    "Whitney.Circuit.RAM.initialState",
    "Whitney.Circuit.RAM.Tag.div.sizeOf_spec",
    "Whitney.Circuit.RAM.fieldAddress",
    "Whitney.HighOrder.actual_normalized_energy_bounds",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission._proof_3",
    "Whitney.Circuit.RawProgram.fresh",
    "Whitney.Circuit.RawProgram.closureFactor_pos",
    "Whitney.Circuit.RAM.WordOp.eval.eq_4",
    "Whitney.Circuit.RAM.Adjacency.serialWord._proof_15",
    "Whitney.Circuit.RawProgram.distanceEmission_nonconstant",
    "Whitney.normalized_derivative_coefficient_bound._proof_6",
    "Whitney.Circuit.RawProgram.flagEmission_defined._proof_2",
    "Whitney.distanceScaleBase_pos",
    "Whitney.Offsite.contDiffAt_normalizedVariance",
    "Whitney.NormalizedLineDerivativeBound._proof_1",
    "Whitney.WeightHierarchy.Stage.noConfusion",
    "Whitney.CircuitPolynomialBounds.boundedWordFintype",
    "Whitney.Circuit.RAM.Record.mk.injEq",
    "Whitney.FirstOrder.costMap._proof_5",
    "Whitney.CircuitReduction.heap_children_range._proof_12",
    "Whitney.norm_sub_bound_of_deriv_bound_finite",
    "Whitney.Circuit.RawProgram.value_input",
    "Whitney.normalizedErrorDerivativeConstant.eq_1",
    "Whitney.VarianceFamily.contDiffAt_radius",
    "Whitney.WeightHierarchy.Stage.mk._flat_ctor",
    "Whitney.WeightHierarchy.Stage.mk.sizeOf_spec",
    "Whitney.Optimizer.entropy_vertexPath",
    "Whitney.CircuitPolynomialBounds.multiIndex_factors_length",
    "Whitney.Circuit.RAM.Adjacency.mk._flat_ctor",
    "Whitney.GeometricPrimitives.log_radius_ratio_eq._proof_1",
    "Whitney.VarianceRegularity.reconstruction_analyticAt",
    "Whitney.Circuit.RAM.RealOp.eval.eq_1",
    "Whitney.Circuit.RAM.copyEndState.eq_1",
    "Whitney.Circuit.PolynomialData.noConfusion",
    "Whitney.nearestSiteDistance_le_fillRadius",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_9",
    "Whitney.Circuit.RawProgram.thetaValues.eq_1",
    "Whitney.HighOrder.normalizedW_bounds",
    "Whitney.fillRadius",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_6",
    "Whitney.HighOrder.normalizedB._proof_2",
    "Whitney.Circuit.RawProgram.shiftEmission._proof_3",
    "Whitney.Circuit.RAM.Runs.rec",
    "Whitney.Circuit.RawProgram.zeroClosure_value",
    "Whitney.WeightHierarchy.Stage.compare",
    "Whitney.CircuitReduction.Tree.paddingCount._sunfold",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_3",
    "Whitney.FirstOrder.sharp_square_identity._proof_3",
    "Whitney.FirstOrder.extension.eq_1",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_14",
    "Whitney.Circuit.RawProgram.productEmission_nonconstant",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.eq_2",
    "Whitney.Circuit.globalDepthBound_le",
    "Whitney.Circuit.distanceSum",
    "Whitney.Circuit.RawProgram.flagEmission_defined",
    "Whitney.FiniteTransport.Coupling.reindex_right_mass_apply",
    "Whitney.Circuit.offsiteFlag",
    "Whitney.VarianceRegularity.normalizedPi_factorial_moment",
    "Whitney.Circuit.RAM.State.words",
    "Whitney.Optimizer.contDiffAt_minimum_value",
    "Whitney.AnchorExamples.symmetric_theta",
    "Whitney.Circuit.DAG.computation.eq_1",
    "Whitney.Circuit.RawProgram.emitMvPolynomial.eq_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.eq_1._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.Circuit.emitReduction_sum",
    "Whitney.CircuitReduction.Tree.branch",
    "Whitney.VarianceFamily.extension",
    "Whitney.CircuitReduction.Tree.gateCount.eq_1",
    "Whitney.Circuit.RawNode.depth.eq_2",
    "Whitney.Circuit.RawProgram.emitMonomial.match_1",
    "Whitney.VarianceRegularity.normalizedMean._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined._proof_15",
    "Whitney.CircuitPolynomialBounds.BoundedWord",
    "Whitney.contDiff_variance",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge",
    "Whitney.OptimizerSeries.HasGeometricSeries.sub",
    "Whitney.Circuit.RawProgram.globalSafePacket_coords",
    "Whitney.Circuit.circuitDepthCoefficient",
    "Whitney.Circuit.RawProgram.globalPolynomialsX.eq_1",
    "Whitney.reconstruction_analyticOnNhd_outside_balls._proof_1",
    "Whitney.Circuit.RawProgram.Extends.below.step",
    "Whitney.Optimizer.quadraticCost.eq_1",
    "Whitney.Circuit.RawProgram.safeCoordinates",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_2",
    "Whitney.VarianceFamily.endpointWeights_isMinOn",
    "Whitney.Circuit.RawProgram.indicatorEmission_lower._proof_2",
    "Whitney.Circuit.RawProgram.OutputFamily._sizeOf_inst",
    "Whitney.regularityBound_taylorPolynomial",
    "Whitney.Circuit.RAM.Instruction.copyReal.sizeOf_spec",
    "Whitney.Scales.exists_scale_pair._proof_3",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.eq_1",
    "Whitney.Circuit.RawProgram.FreshEmission.recOn",
    "Whitney.Circuit.RawProgram.normalizeWeights_defined",
    "Whitney.Circuit.RawProgram.emitFamily.match_1",
    "Whitney.Circuit.RAM.siteInputValue._proof_2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_4._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_19",
    "Whitney.CurrentAnchor.VariationalExtensionStatement",
    "Whitney.WeightHierarchy.Hierarchy.weight",
    "Whitney.Circuit.RAM.Word.sub",
    "Whitney.cubeJetMajorant_zero",
    "Whitney.norm_sub_bound_of_fderiv_bound_finite",
    "Whitney.Circuit.RAM.RealOp.eval.eq_4",
    "Whitney.Circuit.emitTree_reaches._proof_8",
    "Whitney.Majorants.gibbsChangeExponent_self",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_3",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_4",
    "Whitney.OptimizerSeries.stationaritySeriesConstant._proof_4",
    "Whitney.Circuit.TreeEmission.noConfusionType",
    "Whitney.Circuit.UnaryGate.equal.injEq",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_4",
    "Whitney.Circuit.RawProgram.GeometryEmission.count",
    "Whitney.Offsite.analyticAt_correctedGradient",
    "Whitney.Optimizer.stationaryJacobian",
    "Whitney.siteBallMass_mono._proof_1",
    "Whitney.Circuit.RawProgram.value",
    "Whitney.Circuit.RAM.outputStorage",
    "Whitney.Circuit.TreeEmission._sizeOf_1",
    "Whitney.Circuit.RawProgram.scaleEmission._proof_2",
    "Whitney.CircuitPolynomialBounds.coefficient.eq_1",
    "Whitney.OptimizerSeries.HasGeometricSeries.bilinear",
    "Whitney.taylorPolynomial_zero",
    "Whitney.Circuit.RawProgram.emitNode._proof_14",
    "Whitney.Circuit.DAG.depthStage.eq_1",
    "Whitney.Circuit.RawProgram.emitTerms._unsafe_rec",
    "Whitney.Circuit.RawProgram.globalPoint.eq_1",
    "Whitney.Optimizer.barycenter_affineLine",
    "Whitney.Majorants.gibbsChangeExponent",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.eq_1",
    "Whitney.uniformReconstructionConstant_growth._proof_11",
    "Whitney.VarianceRegularity.normalized_line_uniform_error_bound",
    "Whitney.Circuit.RawProgram.normalizeWeights._proof_2",
    "Whitney.FiniteTransport.Coupling.casesOn",
    "Whitney.FiniteTransport.Coupling.noConfusionType",
    "Whitney.Circuit.RawProgram.safeCoordinates_defined",
    "Whitney.Circuit.RawProgram.TermEmission.outputs",
    "Whitney.Circuit.PolynomialData.mk._flat_ctor",
    "Whitney.HighOrder.normalizedValueLineSeriesBound_of_partition",
    "Whitney.Majorants.partialGradientMap_norm_le",
    "Whitney.Circuit.RawProgram.coordinateEqualities_count",
    "Whitney.SmoothImplicit.contDiffAt_implicit_of_unique_zero",
    "Whitney.Circuit.RAM.Instruction.copyWord.sizeOf_spec",
    "Whitney.VarianceRegularity.normalized_error_series_of_value_series",
    "Whitney.GeometryWeights.doubling_of_finite_hierarchy",
    "Whitney.Circuit.RawProgram.zeroPrefix_count._proof_3",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_27",
    "Whitney.Optimizer.exists_minimizer",
    "Whitney.Circuit.RawProgram.TermEmission.mk._flat_ctor",
    "Whitney.Optimizer.stationaryJacobian.eq_1",
    "Whitney.Circuit.Circuit._sizeOf_1",
    "Whitney.VarianceFamily.extension_eq_reconstruction_zero",
    "Whitney.regularityBound_sub",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_13",
    "Whitney.Majorants.normalized_gibbs_exp_derivative_bound",
    "Whitney.Optimizer.hasFDerivAt_gibbs_coord",
    "Whitney.WeightTransfer.feasible_isClosed",
    "Whitney.Circuit.RAM.Record.rec",
    "Whitney.uniformReconstructionConstant_growth._proof_2",
    "Whitney.Circuit.ReductionOp.noConfusionType",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge._proof_4",
    "Whitney.OptimizerSeries.HasGeometricSeries.add",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_18",
    "Whitney.Circuit.RawProgram.TermEmission.mk.sizeOf_spec",
    "Whitney.Circuit.squareCircuit_size",
    "Whitney.Circuit.RawProgram.emitSquare_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined._proof_16",
    "Whitney.AnchorExamples.symmetric_radius",
    "Whitney.FiniteTransport.geometric_travel_budget",
    "Whitney.Circuit.RAM.State.rec",
    "Whitney.Polarization.symmetric_polarization",
    "Whitney.CircuitReduction.fullTree.eq_1",
    "Whitney.Circuit.RawProgram.radiusEmission_count",
    "Whitney.Circuit.RawProgram.emitShift",
    "Whitney.Offsite.contDiff_gradient_of_analytic",
    "Whitney.FiniteTransport.Coupling.identity.eq_1",
    "Whitney.Majorants.numeratorExtractionMap_norm_le",
    "Whitney.Circuit.RawProgram.productEmission_depth",
    "Whitney.CircuitReduction.depth_reduce._proof_12",
    "Whitney.Circuit.RAM.CopyMode.instruction.match_1",
    "Whitney.VarianceRegularity.contDiffAt_normalizedValue",
    "Whitney.Circuit.RAM.inputBase",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field",
    "Whitney.isCompact_closedUnitCube._proof_1",
    "Whitney.Circuit.RawProgram.emitInverse_defined",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_4",
    "Whitney.HighOrder.partitionSeriesConstant._proof_1",
    "Whitney.Circuit.OffsiteDomains.mk._flat_ctor",
    "Whitney.FirstOrder.chosenMinimizer",
    "Whitney.Circuit.RawProgram.zeroClosure_reaches",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Majorants.partialGradientMap._proof_5",
    "Whitney.FiniteTransport.Coupling.reindex_right_strictDisplacement",
    "Whitney.Circuit.RAM.Instruction.execute.eq_10",
    "Whitney.Circuit.RawProgram.productFamily_divisionDiscipline",
    "Whitney.Optimizer.contDiffAt_stationaryMap_parameters",
    "Whitney.FirstOrder.meanMap._proof_3",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.splitter",
    "Whitney.Optimizer.norm_le_stationaryJacobian",
    "Whitney.Circuit.RAM.Record.wordField_bound._proof_11",
    "Whitney.Circuit.emitTree._proof_14",
    "Whitney.Circuit.Node.parents.match_1",
    "Whitney.Circuit.UnaryGate.equal",
    "Whitney.Circuit.TreeEmission.mk._flat_ctor",
    "Whitney.Circuit.PolynomialData.M",
    "Whitney.CircuitReduction.Tree.input.inj",
    "Whitney.CircuitReduction.paddedSize_lt_twice._proof_12",
    "Whitney.Circuit.siteExtension.eq_1",
    "Whitney.Circuit.RAM.RealOp.rec",
    "Whitney.CircuitReduction.Tree.neutral.sizeOf_spec",
    "Whitney.Circuit.RawProgram.weightFamily_divisionDiscipline",
    "Whitney.Circuit.RawProgram.globalGeometry_coords",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate",
    "Whitney.Circuit.OffsiteDomains.casesOn",
    "Whitney.distanceScaleBase._proof_3",
    "Whitney.interpolate_of_site_power_bounds",
    "Whitney.VarianceRegularity.normalized_line_bound_of_value_series",
    "Whitney.Optimizer.normalized_reference_coefficient._proof_1",
    "Whitney.Circuit.RawProgram.exponentialFamily_count",
    "Whitney.Circuit.PolynomialTranslation.eval_translate",
    "Whitney.Circuit.RawProgram.globalGeometry",
    "Whitney.FiniteNets.nearestParent._proof_1",
    "Whitney.Circuit.DAG.output",
    "Whitney.Circuit.RawProgram.emitFamily._unsafe_rec",
    "Whitney.Circuit.RawProgram.input._proof_8",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt._proof_3",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth",
    "Whitney.Circuit.offsite_domains",
    "Whitney.HighOrder.normalizationC_scaled",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field._proof_20",
    "Whitney.Circuit.RAM.RealOp.recOn",
    "Whitney.Circuit.RAM.WordTest.eval.eq_2",
    "Whitney.GeometricPrimitives.log_one_add_series",
    "Whitney.Circuit.RAM.Runs.below.rec",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds._proof_2",
    "Whitney.FirstOrder.minimizer_mean_monotonicity",
    "Whitney.VarianceRegularity.normalizedLinePartition_geometricSeries_of_primitives",
    "Whitney.Circuit.RAM.installOutput.eq_1",
    "Whitney.NormalizedPrimitives.site_nat_power_series._proof_1",
    "Whitney.VarianceFamily.radius_pow_eq_sum",
    "Whitney.WeightHierarchy.uniformStage._proof_1",
    "Whitney.coefficient._proof_1",
    "Whitney.Optimizer.stationaryJacobianEquiv_inverse_norm_le_one",
    "Whitney.GeometricPrimitives.radius_rpow_ratio_series._proof_1",
    "Whitney.Circuit.DAG.valuesAt_computation",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.splitter",
    "Whitney.FirstOrder.witness_vertex_minimum",
    "Whitney.reconstructionConstant._proof_1",
    "Whitney.Circuit.RawProgram.emitScale_divisionDiscipline",
    "Whitney.VarianceRegularity.normalizedCurvePartition_pos",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission",
    "Whitney.Circuit.RawProgram.exists_circuit_of_program_bounds",
    "Whitney.normalized_distance_moment",
    "Whitney.Circuit.pointIndicator.eq_1",
    "Whitney.Scales.exists_scale_pair._proof_4",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.sum_padding._proof_13",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_4",
    "Whitney.Circuit.RawProgram.zeroFamily_depth",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.eq_2",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.norm_unitVector",
    "Whitney.VarianceRegularity.normalizedCurvePartition",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._proof_1",
    "Whitney.Circuit.centerData_data",
    "Whitney.closedUnitCube",
    "Whitney.WeightHierarchy.Hierarchy.mk.sizeOf_spec",
    "Whitney.siteBallMass_nonneg",
    "Whitney.Circuit.Circuit.width",
    "Whitney.Circuit.RawProgram.globalOffsite",
    "Whitney.Circuit.RAM.Runs.casesOn",
    "Whitney.Circuit.RAM.Instruction.execute.eq_12",
    "Whitney.Circuit.RawProgram.emitShiftedSquare",
    "Whitney.CircuitReduction.Tree.evalSum._unsafe_rec",
    "Whitney.VarianceRegularity.normalizedPi_pos",
    "Whitney.NormalizedPrimitives.normalized_ratio_identity",
    "Whitney.Circuit.RawProgram.momentEmission_fresh",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_3",
    "Whitney.isCompact_closedUnitCube._proof_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_12",
    "Whitney.Circuit.RawProgram.exponentialFamily_injective",
    "Whitney.taylor_remainder_derivative_bound",
    "Whitney.HighOrder.beta_pos._proof_3",
    "Whitney.Circuit.safeInput.eq_1",
    "Whitney.Circuit.RawProgram.offsiteEmission",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series",
    "Whitney.Circuit.RAM.inputRecord",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.eq_3",
    "Whitney.Circuit.Complexity.height_mul",
    "Whitney.Circuit.RAM.copyProgram.eq_1",
    "Whitney.Circuit.RawProgram.flagPacket_chi_depth_le._proof_2",
    "Whitney.Circuit.RawNode.parents",
    "Whitney.Circuit.RawProgram.Extends.edge",
    "Whitney.Circuit.RawProgram.emitFamily_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitTerms_depth_le",
    "Whitney.Circuit.RawProgram.logSumEmission._proof_15",
    "Whitney.Majorants.partialGradientMap._proof_9",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_depth_le",
    "Whitney.Circuit.RawProgram.definedAt_iff_nodes._proof_14",
    "Whitney.Circuit.RawProgram.value_computation",
    "Whitney.Circuit.RAM.initialReal_at_site._proof_7",
    "Whitney.Circuit.RAM.Adjacency.serialWord._proof_14",
    "Whitney.CircuitReduction.paddingCount_fullTree",
    "Whitney.quantitativeInverseRadius",
    "Whitney.Scales.exists_scale_pair._proof_6",
    "Whitney.Circuit.StablePartition.first_before_second",
    "Whitney.Optimizer.gibbs_sum._proof_1",
    "Whitney.Circuit.RAM.copyEndState_word._proof_4",
    "Whitney.Scales.scale_add",
    "Whitney.uniformReconstructionConstant_growth._proof_4",
    "Whitney.Circuit.RawProgram.globalEmission_count_expanded._proof_13",
    "Whitney.OptimizerSeries.HasGeometricSeries.smul",
    "Whitney.Circuit.RAM.copiedFrames_untouched._proof_3",
    "Whitney.radius_power_ratio",
    "Whitney.HighOrder.radius_double_power_split._proof_3",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_4",
    "Whitney.Circuit.offsite_domains._proof_1",
    "Whitney.nearestSiteDistance",
    "Whitney.approximation_of_regular_interpolant_at_fillRadius",
    "Whitney.CircuitReduction.fullTree",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.eq_3",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_10",
    "Whitney.Circuit.RawProgram.relabel_symm_computation",
    "Whitney.one_le_uniformReconstructionConstant",
    "Whitney.NormalizedPrimitives.bilinear_fpowerSeries_bound",
    "Whitney.Circuit.RawProgram.finishMaster_value",
    "Whitney.Circuit.RAM.Instruction.noConfusionType",
    "Whitney.Theorem1Statement",
    "Whitney.sum_cubeJetMajorant",
    "Whitney.Optimizer.relativeEntropy_self",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_7",
    "Whitney.Circuit.DAG.node",
    "Whitney.Optimizer.gibbs_of_log_stationary",
    "Whitney.Circuit.RAM.vertexLabel.eq_1",
    "Whitney.WeightHierarchy.Hierarchy.coupling_to_terminal",
    "Whitney.NormalizedPrimitives.radial_coefficient_identity",
    "Whitney.FirstOrder.psi_increment_lower",
    "Whitney.GeometricPrimitives.radius_pow_eq_inversePowerSum_quotient._proof_1",
    "Whitney.Circuit.RawProgram.weightFamily_value",
    "Whitney.Circuit.RAM.State.casesOn",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth._proof_3",
    "Whitney.Circuit.RAM.vertexLabel_injective",
    "Whitney.VarianceRegularity.normalizedPi_sum",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.sum_padding",
    "Whitney.Circuit.RawProgram.emitMonomial._sunfold",
    "Whitney.VarianceFamily.endpointWeights_mem_simplex",
    "Whitney.Circuit.RawProgram.OutputFamily.noConfusionType",
    "Whitney.Circuit.RawProgram.emitSquare_defined",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.eq_2",
    "Whitney.CircuitReduction.binaryCount_fullTree",
    "Whitney.GeometricPrimitives.log_theta_eq",
    "Whitney.theorem1_with_cube_norm",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission._proof_3",
    "Whitney.AnchorExamples.symmetric_objective",
    "Whitney.Circuit.Complexity.height_mono",
    "Whitney.GradientTaylorSeries.data_difference_taylor_series",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_22",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_6",
    "Whitney.Circuit.Node.fan_in",
    "Whitney.Circuit.RawProgram.scaleEmission_nonconstant",
    "Whitney.Circuit.RAM.WordOp.eval",
    "Whitney.FiniteTransport.Coupling.rec",
    "Whitney.Circuit.RAM.Tag.code",
    "Whitney.WeightHierarchy.Next.coupling",
    "Whitney.Circuit.RawProgram.SafeInputPacket.rec",
    "Whitney.Circuit.RAM.StoresCircuit",
    "Whitney.uniformReconstructionConstant_growth._proof_10",
    "Whitney.Circuit.BinaryGate.div.sizeOf_spec",
    "Whitney.one_le_inverseCoefficientRate",
    "Whitney.Circuit.RawProgram.globalSafePacket_chi._proof_13",
    "Whitney.Circuit.RawProgram.globalEmission_count_expanded",
    "Whitney.Circuit.DAG.valuesAt.match_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter",
    "Whitney.VarianceRegularity.FamilyConclusions",
    "Whitney.Circuit.RawProgram.TermEmission.mk.injEq",
    "Whitney.Optimizer.vertexPath_zero",
    "Whitney.Circuit.RAM.initialState_not_halted",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk.inj",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le",
    "Whitney.CircuitReduction.Tree.binaryCount._unsafe_rec",
    "Whitney.Circuit.RAM.Record.first",
    "Whitney.Circuit.offsite_domains._proof_2",
    "Whitney.Circuit.RAM.WordOp.eval.eq_2",
    "Whitney.Circuit.RAM.Address.resolve",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le._proof_3",
    "Whitney.interpolate_of_derivative_error_bounds",
    "Whitney.CircuitPolynomialBounds.exponentIndex_apply",
    "Whitney.FiniteTransport.Coupling.mk.inj",
    "Whitney.FiniteTransport.Coupling.reindex_right._proof_1",
    "Whitney.polynomial_barrier_bound",
    "Whitney.distanceScaleBase._proof_2",
    "Whitney.Circuit.RawProgram.FreshEmission.noConfusionType",
    "Whitney.Circuit.RawProgram.siteIndicators_divisionDiscipline",
    "Whitney.VarianceFamily.objective_one",
    "Whitney.Optimizer.hasFDerivAt_stationaryMap",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_28",
    "Whitney.Data.X",
    "Whitney.Circuit.RawProgram.offsiteEmission_value",
    "Whitney.Circuit.Node.value.eq_2",
    "Whitney.Circuit.TreeEmission.count_eq",
    "Whitney.Circuit.RawProgram.indicatorEmission_divisionDiscipline",
    "Whitney.HighOrder.normalizedMean._proof_2",
    "Whitney.VarianceRegularity.actual_normalized_gibbs_solution",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_24",
    "Whitney.Circuit.RawProgram.emitScale_allDepth",
    "Whitney.Majorants.partition",
    "Whitney.Circuit.RAM.Address.indirect.injEq",
    "Whitney.Scales.scale",
    "Whitney.Circuit.RawNode.value.eq_2",
    "Whitney.Circuit.RAM.CopyMode.ofNat_toCtorIdx",
    "Whitney.Scales.sum_scale_le",
    "Whitney.Circuit.DAG._proof_1",
    "Whitney.Circuit.RawProgram.globalSafePacket_indicators._proof_13",
    "Whitney.Circuit.emitReduction_reaches_new",
    "Whitney.VarianceRegularity.NormalizedLineDerivativeBound._proof_1",
    "Whitney.NormalizedPrimitives.corrected_gradient_series",
    "Whitney.Circuit.RawProgram.inversePowerEmission_divisionDiscipline",
    "Whitney.Circuit.DAG.mk",
    "Whitney.Circuit.RawProgram.weightFamily",
    "Whitney.Optimizer.exists_unique_minimizer",
    "Whitney.Circuit.RawProgram.evaluationFlag",
    "Whitney.GeometricPrimitives.quadraticSeries_hasFPowerSeriesAt._proof_2",
    "Whitney.normalized_line_bound_of_value_series",
    "Whitney.isCompact_closedUnitCube._proof_3",
    "Whitney.entropy",
    "Whitney.Circuit.TreeEmission.noConfusion",
    "Whitney.Offsite.analyticAt_selectedWeights",
    "Whitney.Circuit.RawProgram.OutputFamily.handles",
    "Whitney.GeometricPrimitives.log_inversePowerSum_ratio_series._proof_1",
    "Whitney.Optimizer.affineLine",
    "Whitney.HighOrder.normalizedScale_pos",
    "Whitney.Circuit.RawProgram.emitScale_nonconstant",
    "Whitney.Circuit.RawProgram.zeroFamily_reaches_handle",
    "Whitney.Circuit.RawProgram.emitSquare._proof_1",
    "Whitney.Circuit.RawProgram.globalEmission_value",
    "Whitney.reconstruction_zeroth_jet",
    "Whitney.Offsite.contDiffAt_normalizedCost",
    "Whitney.WeightHierarchy.Stage._sizeOf_1",
    "Whitney.FirstOrder.potential_variational_inequality",
    "Whitney.Circuit.RAM.initialReal_at_site._proof_6",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.Circuit.ReductionOp.sum.sizeOf_spec",
    "Whitney.Circuit.RAM.initialState.eq_1",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_le",
    "Whitney.VarianceFamily.reconstruction.eq_1",
    "Whitney.Circuit.RAM.CopyMode.ofNat",
    "Whitney.Circuit.RawProgram.FreshEmission.mk._flat_ctor",
    "Whitney.Circuit.DAG.rank_le_of_reaches",
    "Whitney.Circuit.RawProgram.SafeInputPacket.result",
    "Whitney.Circuit.RawProgram.momentEmission_allDepth._proof_1",
    "Whitney.normalized_gibbs_exponent_lower",
    "Whitney.Circuit.RAM.copyEndState_word",
    "Whitney.Circuit.RawNode.OrderedDivision.eq_2",
    "Whitney.Circuit.BinaryGate.toCtorIdx",
    "Whitney.CircuitPolynomialBounds.MultiIndex",
    "Whitney.Circuit.RAM.RealOp._sizeOf_inst",
    "Whitney.Circuit.RawProgram.exponentialFamily",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.eq_1",
    "Whitney.VarianceFamily.neg_normalizedEnergy._proof_2",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_zero._proof_1",
    "Whitney.VarianceRegularity.NormalizedValueLineSeriesBound",
    "Whitney.Circuit.RawProgram.monomialValue.eq_1",
    "Whitney.Circuit.RawProgram.depth.eq_1",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field._proof_18",
    "Whitney.Circuit.RawProgram.globalGeometry._proof_7",
    "Whitney.VarianceRegularity.ExplicitUniformFamilyStatement",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_6",
    "Whitney.Circuit.RawProgram.FlagPacket.mk._flat_ctor",
    "Whitney.Circuit.RAM.WordOp.eval.eq_6",
    "Whitney.Circuit.RawProgram.momentEmission._proof_7",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth",
    "Whitney.Circuit.Circuit.noConfusionType",
    "Whitney.Scales.exists_scale_pair._proof_5",
    "Whitney.Circuit.RawProgram.OutputFamily.mk.injEq",
    "Whitney.FirstOrder.hasRegularityBound_extension",
    "Whitney.Circuit.RAM.WordOp._sizeOf_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_6",
    "Whitney.Circuit.instDecidableEqReductionOp",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk",
    "Whitney.Circuit.RawProgram.value.eq_1",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_3",
    "Whitney.Offsite.reconstruction_contDiffOn_offsites",
    "Whitney.one_le_normalizedErrorDerivativeConstant",
    "Whitney.Circuit.RAM.Instruction.wordLiteral.inj",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.splitter",
    "Whitney.FirstOrder.reductionCost._proof_2",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_2",
    "Whitney.reconstructionConstant_growth._proof_6",
    "Whitney.VarianceFamily.admissibleParameter.eq_1",
    "Whitney.Circuit.RawProgram.relabel.eq_1",
    "Whitney.Circuit.UnaryGate.exp",
    "Whitney.Data.mk.inj",
    "Whitney.correctedGradient.eq_1",
    "Whitney.normalized_derivative_coefficient_bound._proof_3",
    "Whitney.Optimizer.covariance",
    "Whitney.Circuit.RAM.serialize_injective._proof_19",
    "Whitney.norm_derivative_of_normalized_lines",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode._proof_1",
    "_private.Theorem1.CircuitPolynomial.0._proof_8",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk._flat_ctor",
    "Whitney.Circuit.RawProgram.coordinateEqualities_defined",
    "Whitney.Circuit.emitReduction_divisionDiscipline",
    "Whitney.Circuit.RAM.unaryRecord_fields",
    "Whitney.FiniteNets.net_card_eq_one_of_diameter_lt",
    "Whitney.HighOrder.normalized_theta_moment._proof_3",
    "Whitney.Circuit.RawNode",
    "Whitney.Circuit.RawProgram.distanceValues_pos_of_offsite",
    "Whitney.Offsite.scale_abstractObjective",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_2",
    "Whitney.Circuit.RAM.Instruction.halt.sizeOf_spec",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.eq_2",
    "Whitney.Circuit.RawProgram.zeroClosure",
    "Whitney.derivative_cubeJetMajorant._proof_1",
    "Whitney.Circuit.RawProgram.safeCoordinates_count",
    "Whitney.approximation_of_regular_interpolant",
    "Whitney.Circuit.RawProgram.safePacket._proof_5",
    "Whitney.Circuit.RawProgram.indicatorEmission_count._proof_2",
    "Whitney.HighOrder.normalized_neg_log_partition_bound",
    "Whitney.Circuit.RawProgram.scaleEmission_allDepth",
    "Whitney.GeometricPrimitives.probability_log_exp_series._proof_1",
    "Whitney.finite_polynomial_taylor_exact",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.eq_2",
    "Whitney.inversePowerSum_near_lower",
    "Whitney.Circuit.RawNode.mem_parents_map",
    "Whitney.Circuit.RAM.Adjacency.mk.inj",
    "Whitney.Circuit.RAM.copyCell",
    "Whitney.Optimizer.energies",
    "Whitney.Optimizer.normalized_reference_objective_le",
    "Whitney.Circuit.RAM.Instruction.copyReal.inj",
    "Whitney.Circuit.RAM.Runs.trans",
    "Whitney.Circuit.DAG.depthStage_stable._proof_5",
    "Whitney.norm_zeroth_derivative_sub._proof_1",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.eq_2",
    "Whitney.Majorants.centeredStationarity",
    "Whitney.Circuit.RawProgram.productEmission_fresh",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds._proof_3",
    "Whitney.Circuit.RawProgram.flagEmission",
    "Whitney.HighOrder.normalizedEnergy",
    "Whitney.Circuit.RawProgram.depth._sunfold",
    "Whitney.FirstOrder.potential.eq_1",
    "Whitney.SmoothImplicit.triangularEquiv_apply",
    "Whitney.VarianceRegularity.normalizedW_bounds",
    "Whitney.Circuit.RAM.Instruction.embedWord",
    "Whitney.WeightHierarchy.Hierarchy.compare",
    "Whitney.VarianceRegularity.normalized_w_series",
    "Whitney.CurrentAnchor.variational_extension",
    "Whitney.Circuit.RawProgram.stablePermutation",
    "Whitney.Circuit.RawProgram.emitCoefficient_defined",
    "Whitney.Circuit.BinaryGate.value.eq_2",
    "Whitney.CircuitPolynomialBounds.count_factors",
    "Whitney.Circuit.StablePartition.permutation_second_order",
    "Whitney.Circuit.RAM.vertexLabel_pos",
    "Whitney.Optimizer.normalized_gibbs_solution",
    "Whitney.CircuitReduction.depth_reduce",
    "Whitney.Circuit.RAM.initialState_real_zero",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_2",
    "Whitney.FirstOrder.witnessVector",
    "Whitney.Majorants.instNormedAddCommGroupContinuousLinearMapRealIdProd_theorem1",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds",
    "Whitney.CircuitReduction.gateCount_reduce_lt",
    "Whitney.VarianceFamily.contDiffAt_siteEnergy",
    "Whitney.Circuit.RawProgram.emitTerms_depth_le._proof_16",
    "Whitney.Optimizer.hasFDerivAt_energies",
    "Whitney.Circuit.coordinateSpace.eq_1",
    "Whitney.Circuit.RAM.Instruction.recOn",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.emitNode.eq_1",
    "Whitney.normalizedLineRate",
    "Whitney.Circuit.RAM.Tag.code.eq_1",
    "Whitney.HighOrder.normalizedDelta_bound",
    "Whitney.Circuit.RawProgram.flagEmission.eq_1",
    "Whitney.FirstOrder.contDiff_extension",
    "Whitney.OptimizerSeries.HasGeometricSeries._proof_1",
    "Whitney.VarianceRegularity.normalizedPi_tail_sixty",
    "Whitney.VarianceFamily.objective_has_unique_minimizer",
    "Whitney.Circuit.RawProgram.GeometryEmission._sizeOf_1",
    "Whitney.Circuit.RawProgram.emitTerms_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.zeroSum_reaches",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_4",
    "Whitney.Circuit.TreeEmission._sizeOf_inst",
    "Whitney.Circuit.RAM.Record",
    "Whitney.Circuit.RawProgram.globalEmission_count",
    "Whitney.Circuit.RawProgram.FlagPacket.extension",
    "Whitney.objective_minimizer_pos._proof_2",
    "Whitney.Circuit.RAM.Word.add.eq_1",
    "Whitney.Circuit.RawProgram.Emission.recOn",
    "Whitney.closure_openUnitCube._proof_4",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.eq_2",
    "Whitney.one_le_uniformReconstructionConstant._proof_2",
    "Whitney.Circuit.RawProgram.closeToCircuit_defined",
    "Whitney.theorem1_zero_order._proof_2",
    "Whitney.WeightTransfer.column_shift",
    "Whitney.Circuit.ReductionOp.ofNat_toCtorIdx",
    "Whitney.Majorants.analytic_iteratedFDeriv_norm_le",
    "Whitney.Circuit.RawProgram.emitTerms.eq_2",
    "Whitney.Circuit.RawProgram.indicatorEmission_count",
    "Whitney.Circuit.RAM.fieldAddress_injective._proof_14",
    "Whitney.Circuit.emitTree._proof_17",
    "Whitney.Circuit.RAM.WordTest",
    "Whitney.Circuit.RawProgram.inverseEmission_allDepth",
    "Whitney.Circuit.RAM.Adjacency.casesOn",
    "Whitney.Circuit.OffsiteDomains.radius_positive",
    "Whitney.Circuit.RawProgram.packet_indicators_value",
    "Whitney.Circuit.RawProgram.centeredCoordinates_value",
    "Whitney.Circuit.RawProgram.productEmission_fresh._proof_5",
    "Whitney.Circuit.DAG.DefinedAt",
    "Whitney.Optimizer.isMinOn_gibbs_of_stationary",
    "Whitney.HighOrder.normalized_factorial_fraction_bounds",
    "Whitney.variance.eq_1",
    "_private.Theorem1.CircuitBuilder.0._proof_2",
    "Whitney.WeightHierarchy.Hierarchy",
    "Whitney.Circuit.safeInput_at_site",
    "Whitney.Circuit.Node.value",
    "Whitney.Circuit.RAM.copyRealFrame",
    "Whitney.Circuit.RawProgram.value.match_1",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.value_fresh",
    "Whitney.Circuit.RawProgram.packet_allDepth._proof_3",
    "Whitney.CircuitPolynomialBounds.exponentIndex",
    "Whitney.Circuit.RAM.Adjacency.record",
    "Whitney.instNormedSpaceRealContinuousLinearMapId_theorem1",
    "Whitney.FiniteTransport.Coupling._sizeOf_inst",
    "Whitney.HighOrder.normalizedB_factorial_bound",
    "Whitney.Circuit.RAM.RealTest.negative.sizeOf_spec",
    "Whitney.Circuit.RawProgram.zeroSum_value",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_4",
    "Whitney.Circuit.Node.unary.inj",
    "Whitney.dyadic_ratio_identity",
    "Whitney.FirstOrder.meanMap._proof_2",
    "Whitney.Offsite.analyticAt_theta",
    "Whitney.Circuit.RawProgram.emitShiftedSquare.eq_1",
    "Whitney.Circuit.RawProgram.emitTerms._proof_14",
    "Whitney.CircuitReduction.Tree.depthFrom._unsafe_rec",
    "Whitney.Offsite.reconstruction_analyticAt",
    "Whitney.Circuit.circuitExponent._proof_2",
    "Whitney.Circuit.RAM.Record.wordField_bound",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_9",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.eq_1",
    "Whitney.Circuit.anchor_circuit_complexity",
    "Whitney.Circuit.RawProgram.fresh_val",
    "Whitney.Circuit.RAM.RealOp.mul",
    "Whitney.Circuit.Circuit.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.definedAt_snoc",
    "Whitney.Optimizer.quadraticCost",
    "Whitney.Circuit.RawProgram.Emission.rec",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_3",
    "Whitney.Circuit.RAM.nodeRecord",
    "Whitney.HighOrder.normalizedValue_curve_identity",
    "Whitney.Circuit.RawProgram.emitFamily_depth",
    "Whitney.Circuit.RAM.copyState.eq_1",
    "Whitney.Circuit.RAM.serialize_injective._proof_20",
    "Whitney.CircuitPolynomialBounds.multiIndex_card_le",
    "Whitney.Circuit.RawProgram.DefinedAt._sunfold",
    "Whitney.WeightHierarchy.uniformStage._proof_5",
    "Whitney.Circuit.RawProgram.productEmission_defined",
    "Whitney.Circuit.RawProgram.Emission",
    "Whitney.Circuit.Complexity.depth_with_gate_reduction",
    "Whitney.Circuit.RAM.WordOp.bitOr.sizeOf_spec",
    "Whitney.Circuit.RawProgram.GeometryEmission.result",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_6",
    "Whitney.CurrentAnchor.VariationalConclusions",
    "Whitney.Circuit.RawProgram.productEmission.eq_1",
    "Whitney.Circuit.pointIndicator_eq_coordinate_product",
    "Whitney.inverse_series_partial_sum_bound._proof_3",
    "Whitney.Circuit.RawProgram.momentEmission_value",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_precise",
    "Whitney.Circuit.RAM.outputStorage_of_vertex_bound",
    "Whitney.CircuitReduction.Tree.noConfusion",
    "Whitney.Circuit.RawProgram.Extends.below.refl",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_3",
    "Whitney.Circuit.escapePoint",
    "Whitney.GeometricPrimitives.logSeries",
    "Whitney.Circuit.RAM.copyWordFrame.eq_1",
    "Whitney.Circuit.emitTree._proof_8",
    "Whitney.Circuit.BinaryGate.domain",
    "Whitney.GradientTaylorSeries.normalized_gradient_polynomial_series._proof_1",
    "Whitney.VarianceRegularity.normalizedEnergy",
    "Whitney.Circuit.RAM.instDecidableEqTag._proof_3",
    "Whitney.HighOrder.objective_normalization_identity",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_5",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_11",
    "Whitney.Circuit.RAM.initialState_word_zero",
    "Whitney.GeometricPrimitives.comp_coefficient_bound",
    "Whitney.Circuit.RawProgram.safePacket._proof_6",
    "Whitney.Optimizer.covariance._proof_9",
    "Whitney.Optimizer.barycenter_norm_sq_le",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.splitter",
    "Whitney.Circuit.DAG.rank_parent",
    "Whitney.CircuitReduction.heap_prod._proof_5",
    "Whitney.Circuit.UnaryGate.domain.eq_1",
    "Whitney.Circuit.RawProgram.inversePowerEmission_fresh._proof_7",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.Circuit.circuitCoefficient",
    "Whitney.reconstructionConstant.eq_1",
    "Whitney.SmoothImplicit.triangularEquiv._proof_4",
    "Whitney.optimization_wellPosed",
    "Whitney.Circuit.Complexity.size_linear_postprocess._proof_1",
    "Whitney.Circuit.RAM.Address._sizeOf_inst",
    "Whitney.Polarization.bijectiveEquivPerm._proof_5",
    "Whitney.GeometricPrimitives.logSeries_norm_le",
    "Whitney.GeometricPrimitives.logSeries.eq_1",
    "Whitney.FiniteTransport.Coupling.row_capture",
    "Whitney.Circuit.RawNode._sizeOf_inst",
    "Whitney.VarianceRegularity.uniform_family._proof_4",
    "Whitney.Circuit.RawProgram.depth",
    "Whitney.FirstOrder.minimizers_same_mean",
    "Whitney.Circuit.RAM.nodeRecord.match_1",
    "Whitney.Circuit.BinaryGate.value.eq_3",
    "Whitney.normalized_distance_moment._proof_1",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk.injEq",
    "Whitney.Circuit.emitTree._proof_19",
    "Whitney.Circuit.RAM.literalAddress.eq_1",
    "Whitney.Circuit.RawProgram.zeroSum_ne_old._proof_3",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.reverse_lt._proof_1",
    "Whitney.Optimizer.hasDerivAt_abstractObjective_line",
    "Whitney.Circuit.RawProgram.definedAt_iff_nodes._proof_13",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth._proof_20",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.squaredCoordinates_value",
    "Whitney.Circuit.RAM.outputStorage.eq_1",
    "Whitney.Circuit.OffsiteDomains.noConfusionType",
    "Whitney.Majorants.exp_comp_composition_coefficient_bound",
    "Whitney.GeometricPrimitives.site_log_distance_series",
    "Whitney.Circuit.RawProgram.productFamily_defined",
    "Whitney.HighOrder.normalizationC",
    "Whitney.Circuit.RawProgram.emitTerms_values",
    "Whitney.Data._sizeOf_inst",
    "Whitney.HighOrder.beta_cast",
    "Whitney.reconstructionConstant._proof_2",
    "Whitney.HighOrder.normalizedMean",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk.inj",
    "Whitney.FirstOrder.potential",
    "Whitney.Circuit.RawProgram.emitFamily._proof_1",
    "Whitney.VarianceRegularity.normalizedCurve_stationarity_eq",
    "Whitney.quantitativeInverseRadius_invariant._proof_2",
    "Whitney.Circuit.siteExtension",
    "Whitney.HighOrder.partitionSeriesConstant",
    "Whitney.Circuit.RawProgram.emitFamily_depth._proof_3",
    "Whitney.FirstOrder.sharpPoint.eq_1",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge._proof_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_9",
    "Whitney.CircuitReduction.binaryCount_reduce",
    "Whitney.WeightHierarchy.Next.noConfusionType",
    "Whitney.Majorants.affineGibbsPartition.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_13",
    "Whitney.VarianceRegularity.normalizedValue_is_minimum",
    "Whitney.Circuit.RawProgram.zeroFamily_reaches_handle._proof_3",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_1",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.eq_2",
    "Whitney.reconstructionConstant_growth._proof_4",
    "Whitney.Majorants.partialGradientMap._proof_13",
    "Whitney.Circuit.UnaryGate.log",
    "Whitney.Circuit.RawProgram.FlagPacket.recOn",
    "Whitney.Optimizer.affineLine_eventually_feasible._proof_3",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_defined._proof_4",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth",
    "Whitney.Polarization.count_bijections",
    "Whitney.WeightHierarchy.Hierarchy.mk._flat_ctor",
    "Whitney.sum_cubeJetMajorant._proof_2",
    "Whitney.Circuit.RawProgram.FreshEmission.mk.inj",
    "Whitney.Circuit.RawProgram.zeroPrefix_discipline",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_value",
    "Whitney.Circuit.centerData",
    "Whitney.normalized_derivative_coefficient_bound",
    "Whitney.Data.mk",
    "Whitney.Circuit.RAM.Instruction.embedWord.sizeOf_spec",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.splitter._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.contDiff_and_zero_jets_of_closed_set_decay._proof_1",
    "Whitney.normalized_derivative_coefficient_bound._proof_5",
    "Whitney.CircuitReduction.paddingCount_reduce",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_divisionDiscipline",
    "Whitney.reconstructionConstant._proof_3",
    "Whitney.CircuitPolynomialBounds.count_factors._proof_2",
    "Whitney.Circuit.RawProgram.packet_divisionDiscipline",
    "Whitney.HighOrder.correctedGradient_eq_natPower",
    "Whitney.Circuit.RawProgram.zeroClosure_depth_le",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter",
    "Whitney.WeightTransfer.parentTransport_row",
    "Whitney.admissible_nonempty",
    "Whitney.Circuit.RAM.serialize_word_value",
    "Whitney.Circuit.Circuit.mk.inj",
    "Whitney.Circuit.RawProgram.geometryEmission_depth_bounds._proof_3",
    "Whitney.WeightTransfer.finite_transfer",
    "Whitney.Circuit.RAM.unaryRecord.eq_4",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_2",
    "_private.Theorem1.CircuitReductionEmitter.0._proof_3",
    "Whitney.Circuit.RAM.Tag.code.eq_5",
    "Whitney.CircuitReduction.Tree.neutral",
    "Whitney.HighOrder.normalizedMean_spec",
    "Whitney.Circuit.RawProgram.Extends.embedding",
    "Whitney.CircuitReduction.depth_fullTree._proof_18",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_defined",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_depth_le",
    "Whitney.Circuit.RAM.Tag.constant",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth._proof_3",
    "Whitney.Circuit.DAG.value",
    "Whitney.Circuit.RAM.Program",
    "Whitney.HighOrder.normalizedCurvePartition.eq_1",
    "Whitney.theorem1",
    "Whitney.GeometricPrimitives.log_radius_ratio_series._proof_1",
    "Whitney.Circuit.RawProgram.emitFamily.eq_1",
    "Whitney.FirstOrder.meanMap._proof_1",
    "Whitney.Circuit.RawProgram.emitCoefficient.eq_1",
    "Whitney.Majorants.centeredStationarity_partial_fderiv",
    "Whitney.WeightHierarchy.Next.rec",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter",
    "Whitney.Circuit.RawProgram.closeToCircuit._proof_6",
    "Whitney.isBigO_of_norm_pow_bound",
    "Whitney.Optimizer.normalized_stationary_bounds",
    "Whitney.distanceScaleConstant_power_bound._proof_4",
    "Whitney.Circuit.RAM.RealOp",
    "Whitney.Circuit.RawProgram.Emission.casesOn",
    "Whitney.GeometricPrimitives.exp_series",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_5",
    "Whitney.Circuit.RAM.siteInputLength",
    "Whitney.cube_full_norm_control._proof_1",
    "Whitney.Circuit.RawProgram.old._proof_3",
    "Whitney.Circuit.RawProgram.OutputFamily.extension",
    "Whitney.Circuit.RAM.State.recOn",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_2",
    "Whitney.uniformReconstructionConstant._proof_1",
    "Whitney.Circuit.RawProgram.noConfusion",
    "Whitney.Circuit.RAM.output_addresses_no_wrap",
    "Whitney.Circuit.RawProgram.Extends",
    "Whitney.Circuit.RawProgram.emitScale_depth",
    "Whitney.doublingConstant",
    "Whitney.Circuit.RAM.RealTest._sizeOf_inst",
    "Whitney.Circuit.emitTree._proof_33",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.eq_2",
    "Whitney.Circuit.RAM.unaryRecord.eq_2",
    "Whitney.Circuit.RawProgram.TermEmission.mk.inj",
    "Whitney.Circuit.RawProgram.OutputFamily.casesOn",
    "Whitney.Circuit.RawNode.map.eq_1",
    "Whitney.CircuitReduction.Tree.evalSum.eq_2",
    "Whitney.CircuitReduction.depth_reduce._proof_13",
    "Whitney.Circuit.RAM.RealOp.add",
    "Whitney.Circuit.RawProgram.emitPolynomial",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_base_bound",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.symmetric_distance",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.casesOn",
    "Whitney.Circuit.RAM.inputRecord._proof_6",
    "Whitney.SmoothImplicit.triangularEquiv._proof_5",
    "Whitney.iteratedFDeriv_comp_perm_finite._proof_4",
    "Whitney.Circuit.Circuit.reaches_output",
    "Whitney.Circuit.OffsiteDomains.ratio_nonnegative",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le",
    "Whitney.FirstOrder.witness_extension_at_site",
    "Whitney.Circuit.RAM.Serialized.words",
    "Whitney.Circuit.RawProgram.emitInverse_depth",
    "Whitney.Circuit.RAM.RealTest.nonnegative.sizeOf_spec",
    "Whitney.Circuit.RawProgram.shiftEmission._proof_2",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_value",
    "Whitney.Circuit.RawProgram.Extends.embedding_val",
    "Whitney.OptimizerSeries.HasGeometricSeries.of_coefficient_bound",
    "Whitney.Optimizer.covariance._proof_8",
    "Whitney.Circuit.RawProgram.nodeAt.eq_1",
    "Whitney.Circuit.RAM.Adjacency.serialWord_field._proof_19",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.sum_padding._proof_12",
    "Whitney.FirstOrder.meanMap",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer",
    "Whitney.Circuit.natural_power_gate",
    "Whitney.Circuit.RAM.Instruction.realOp.injEq",
    "Whitney.Circuit.Complexity.size_linear_postprocess._proof_2",
    "Whitney.Circuit.emitTree._proof_22",
    "Whitney.FiniteNets.nearestParent._proof_2",
    "Whitney.Circuit.ReductionOp.toCtorIdx",
    "Whitney.Circuit.RawProgram.emitMvPolynomial",
    "Whitney.VarianceRegularity.normalizedLinePartition_geometricSeries",
    "Whitney.Circuit.UnaryGate.equal.sizeOf_spec",
    "Whitney.theta",
    "Whitney.Circuit.RawProgram.toCircuit_size",
    "Whitney.NormalizedPrimitives.affine_series._proof_1",
    "Whitney.Circuit.RawProgram.OutputFamily.noConfusion",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_reg._proof_4",
    "Whitney.Circuit.RawProgram.globalEmission",
    "Whitney.NormalizedPrimitives.normalized_power_identity",
    "Whitney.Circuit.emitTree._proof_12",
    "Whitney.Circuit.RAM.Instruction.realOp.inj",
    "Whitney.FirstOrder.costMap_apply",
    "Whitney.HighOrder.one_le_partitionSeriesConstant",
    "Whitney.CircuitReduction.Tree.rec",
    "Whitney.Circuit.RAM.Serialized.noConfusionType",
    "Whitney.reconstruction_zero_regularity",
    "Whitney.Polarization.product_sign_square",
    "Whitney.coefficient.eq_1",
    "Whitney.VarianceFamily.temperature",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_defined._proof_3",
    "Whitney.Majorants.partition_ge_exp_neg_five",
    "Whitney.Circuit.RAM.State._sizeOf_1",
    "Whitney.FiniteTransport.Coupling.reindex_right",
    "Whitney.Packing.euclidean_card_le_of_separated",
    "Whitney.Circuit.RAM.chosenWordSize_sufficient",
    "Whitney.Circuit.RawProgram.logSumEmission_depth",
    "Whitney.HighOrder.normalizedPartition_series_of_primitives",
    "Whitney.Circuit.RawProgram.emitTerms._sunfold",
    "Whitney.HighOrder.normalized_theta_moment",
    "Whitney.WeightHierarchy.Stage.mk",
    "Whitney.Circuit.DAG.valuesAt.eq_1",
    "Whitney.FiniteTransport.Coupling.ball_mass_upper",
    "Whitney.Circuit.RawNode.domain.eq_2",
    "Whitney.Circuit.RawProgram.emitPolynomial_depth_le",
    "Whitney.Circuit.RawProgram.radiusEmission_defined",
    "Whitney.Circuit.RAM.RealOp.toCtorIdx",
    "Whitney.Circuit.RawNode.unary.inj",
    "Whitney.Majorants.affineGibbsNumerator.eq_1",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.eq_1",
    "Whitney.Circuit.RawProgram.nonconstant_fresh",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_7",
    "Whitney.CircuitReduction.evalProd_fullTree",
    "Whitney.Circuit.RAM.Runs.below.refl",
    "Whitney.Circuit.RawNode.depth_map",
    "Whitney.OptimizerSeries.HasGeometricSeries.prod",
    "Whitney.Circuit.TreeEmission.mk.sizeOf_spec",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_bound._proof_1",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn.unary",
    "Whitney.WeightHierarchy.Hierarchy.rec",
    "Whitney.Circuit.RAM.copyEndState_pc",
    "Whitney.Circuit.RawNode.sort.match_1",
    "Whitney.CircuitReduction.Tree.depth.eq_2",
    "Whitney.Circuit.RawProgram.FlagPacket.mk.sizeOf_spec",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_12",
    "Whitney.Circuit.RAM.Tag.exp",
    "Whitney.Circuit.RawProgram.FlagPacket.casesOn",
    "Whitney.Circuit.RawProgram.depth_input",
    "Whitney.Circuit.ReductionOp._sizeOf_inst",
    "Whitney.VarianceRegularity.normalizedValue_line_uniformSeries",
    "Whitney.Circuit.RawProgram.momentEmission_divisionDiscipline",
    "Whitney.Circuit.RAM.Instruction.execute.eq_6",
    "Whitney.Scales.fine_three",
    "Whitney.Circuit.reductionHandles_fin",
    "Whitney.Circuit.DAG.valuesAt._proof_7",
    "Whitney.Optimizer.abstract_minimizer_pos",
    "Whitney.Circuit.RawProgram.indicatorEmission_allDepth._proof_1",
    "Whitney.Optimizer.covariance._proof_2",
    "Whitney.VarianceFamily.extensionValue",
    "Whitney.Optimizer.stationaryMap.eq_1",
    "Whitney.Circuit.RawProgram.all_reach_fresh",
    "Whitney.norm_zeroth_derivative_sub",
    "Whitney.Circuit.RawProgram.coordinateEqualities_value",
    "Whitney.Circuit.RawProgram.definedAt_iff_nodes",
    "Whitney.iteratedFDeriv_comp_linear_at",
    "Whitney.Optimizer.stationaryJacobianEquiv_apply",
    "Whitney.Circuit.RawProgram.distanceEmission._proof_2",
    "Whitney.Offsite.selectedWeights_pos",
    "Whitney.Circuit.RawProgram.GeometryEmission.mk",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_5",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_allDepth",
    "Whitney.NormalizedPrimitives.normalized_delta_series",
    "Whitney.Circuit.RawProgram.polynomialFamily_divisionDiscipline",
    "Whitney.Circuit.RAM.Tag.mul.sizeOf_spec",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.splitter",
    "Whitney.Circuit.RAM.State.writeReal.eq_1",
    "Whitney.Scales.scale_succ",
    "Whitney.Circuit.RawProgram.scaleEmission_depth_le._proof_1",
    "Whitney.OptimizerSeries.HasGeometricSeries.log._proof_4",
    "Whitney.Circuit.RAM.WordOp.casesOn",
    "Whitney.Circuit.CircuitComplexityStatement",
    "Whitney.Circuit.DAG.casesOn",
    "Whitney.OptimizerSeries.HasGeometricSeries.neg",
    "Whitney.OptimizerSeries.HasGeometricSeries.const_smul",
    "Whitney.radius",
    "Whitney.WeightHierarchy.Hierarchy.parent_bounds",
    "Whitney.Circuit.StablePartition.label_injective._proof_3",
    "Whitney.Circuit.Complexity.height_sum_pos",
    "Whitney.Circuit.RAM.copiedFrames_cell",
    "Whitney.sum_cubeJetMajorant._proof_1",
    "Whitney.Offsite.objective_eq_normalized",
    "Whitney.CircuitReduction.paddedSize_lt_twice",
    "Whitney.Circuit.RawProgram.radiusEmission_count._proof_9",
    "Whitney.WeightHierarchy.Next.mk._flat_ctor",
    "Whitney.Circuit.UnaryGate.constant.inj",
    "Whitney.Circuit.RAM.dagRecord_input",
    "Whitney.Circuit.RawProgram.computation._proof_10",
    "ftaylorSeries.eq_1",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_1",
    "Whitney.Offsite.temperature_pos",
    "Whitney.CircuitReduction.evalSum_fullTree",
    "Whitney.derivative_cubeJetMajorant",
    "Whitney.inversePowerSum_doubling_upper",
    "Whitney.Circuit.RAM.vertexLabel_val",
    "Whitney.Circuit.RawProgram.snoc.sizeOf_spec",
    "Whitney.coefficient",
    "Whitney.measuredJetSum",
    "Whitney.uniformReconstructionConstant_growth._proof_7",
    "Whitney.Circuit.RAM.Instruction.jump",
    "Whitney.Circuit.RAM.Address.indirect.inj",
    "Whitney.WeightHierarchy.Stage.positive",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_17",
    "Whitney.Circuit.RawProgram.siteIndicators_count",
    "Whitney.Circuit.RawProgram.emitShift_depth._proof_1",
    "Whitney.Circuit.emitTree_reaches._proof_1",
    "Whitney.Circuit.RawProgram.OutputFamily.recOn",
    "Whitney.Circuit.RAM.initialState_reads_N",
    "Whitney.Circuit.RAM.controlWords",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_fresh._proof_14",
    "Whitney.Optimizer.contDiffAt_minimizer_barycenter",
    "Whitney.Offsite.contDiffAt_theta",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_bound._proof_2",
    "Whitney.hasFDerivAt_zero_of_norm_pow_bound",
    "Whitney.Circuit.RAM.copiedFrames_untouched._proof_4",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk.injEq",
    "Whitney.Circuit.coordinateSpace_apply",
    "Whitney.Optimizer.entropy_vertexPath._proof_2",
    "Whitney.cubeTopLip_le",
    "Whitney.Circuit.RAM.WordOp.sub.sizeOf_spec",
    "Whitney.closure_openUnitCube._proof_2",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_4",
    "Whitney.Circuit.RawProgram.GeometryEmission.extension",
    "Whitney.CircuitReduction.Tree.binaryCount._sunfold",
    "Whitney.HighOrder.normalizedMean_eq_of_stationary",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.eq_2",
    "Whitney.Circuit.RAM.Tag.log",
    "Whitney.iteratedFDeriv_sub_eq",
    "Whitney.Circuit.RawProgram.OutputFamily.rec",
    "Whitney.Circuit.RawProgram.globalOffsite_value",
    "Whitney.WeightHierarchy.Next.parent_bounds",
    "Whitney.Circuit.RawProgram.FlagPacket.rec",
    "Whitney.Circuit.RawProgram.productEmission_allDepth",
    "Whitney.Circuit.emitTree._proof_16",
    "Whitney.Circuit.RAM.fieldAddress._proof_11",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_18",
    "Whitney.Circuit.RAM.CopyMode.word.sizeOf_spec",
    "Whitney.exists_doublingWeights",
    "Whitney.VarianceFamily.extension_analyticOnNhd_offsites",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.reverse_lt",
    "Whitney.Circuit.RawProgram.offsiteEmission._proof_16",
    "Whitney.cubeCsOneNorm_le_anchor._proof_2",
    "Whitney.Circuit.arbitrary_polynomial_circuit._proof_2",
    "Whitney.Circuit.RawProgram.flagEmission_allDepth._proof_1",
    "Whitney.Circuit.AnchorCircuitComplexityStatement",
    "Whitney.CircuitReduction.Tree.binductionOn",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk",
    "Whitney.nearestSiteDistance_eq_infDist._proof_1",
    "Whitney.Circuit.RawProgram.emitSquare_allDepth",
    "Whitney.Polarization.bijectiveEquivPerm._proof_4",
    "Whitney.VarianceFamily.theta_nonneg",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_18",
    "Whitney.Circuit.RawNode.depth_parent_lt",
    "Whitney.Circuit.RawProgram.scaleEmission_depth",
    "Whitney.CircuitReduction.depth_fullTree._proof_15",
    "Whitney.CircuitReduction.binaryCount_fullTree._proof_12",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth._proof_1",
    "Whitney.Circuit.RawNode.depth_parent_lt._proof_2",
    "Whitney.Circuit.RAM.Serialized.casesOn",
    "Whitney.GeometricPrimitives.radius_nat_ratio_series",
    "Whitney.Circuit.RawProgram.emitMonomial",
    "Whitney.Theorem1WithoutDefinabilityStatement",
    "Whitney.Circuit.Circuit.casesOn",
    "Whitney.CircuitReduction.heap_prod._proof_4",
    "Whitney.Circuit.RawProgram.toDAG._proof_5",
    "Whitney.diagonal_bound_of_unit",
    "Whitney.Circuit.StablePartition.first_before_second._proof_3",
    "Whitney.Circuit.RAM.WordTest.equal",
    "Whitney.FirstOrder.chosenMean_lipschitz_bound",
    "Whitney.Circuit.RawProgram.stable_constant_before_other",
    "Whitney.Circuit.RawProgram.inverseEmission_value",
    "Whitney.Circuit.RawProgram.closeToCircuit_width_le._proof_7",
    "Whitney.Circuit.RAM.serialize_real_value",
    "Whitney.Circuit.RAM.Record.realLabel",
    "Whitney.Circuit.extensionCircuit",
    "Whitney.Circuit.RAM.Tag.casesOn",
    "Whitney.Circuit.RAM.Tag.ofNat_toCtorIdx",
    "Whitney.Circuit.RawProgram.closeToCircuit_size_le",
    "Whitney.Circuit.RawNode.isConstant.match_1",
    "Whitney.Circuit.RawProgram.emitInverse_value",
    "Whitney.Circuit.BinaryGate.div",
    "Whitney.Scales.scale._proof_1",
    "Whitney.VarianceRegularity.one_le_familyDerivativeConstant",
    "Whitney.Circuit.Node.parents_nonempty",
    "Whitney.Circuit.RAM.Tag.add.sizeOf_spec",
    "Whitney.Circuit.RawProgram.closeToCircuit_quantitative",
    "Whitney.Circuit.RAM.RealTest.casesOn",
    "Whitney.VarianceRegularity.normalizedMean",
    "Whitney.GeometricPrimitives.site_log_distance_series_rescaled",
    "Whitney.Circuit.RawProgram.emitFamily._proof_10",
    "Whitney.Circuit.RAM.CopyMode.casesOn",
    "Whitney.Circuit.RawProgram.geometryEmission",
    "Whitney.Optimizer.barycenter.eq_1",
    "Whitney.Optimizer.relativeEntropy",
    "Whitney.Circuit.RAM.CopyMode.real",
    "Whitney.Circuit.RawNode.isConstant",
    "Whitney.CircuitReduction.Tree.depthFrom.eq_2",
    "Whitney.Circuit.RawProgram.indicatorEmission_depth_le",
    "Whitney.theta_pos",
    "Whitney.VarianceRegularity.normalizedPi_mem_simplex",
    "Whitney.HighOrder.normalizedLinePartition_geometricSeries_of_primitives",
    "Whitney.Circuit.RAM.binaryRecord_sorted",
    "Whitney.Circuit.RAM.Serialized.mk",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_18",
    "Whitney.Optimizer.objectiveGradient.eq_1",
    "Whitney.Circuit.RawNode.parents.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.eq_2",
    "Whitney.Circuit.RAM.WordOp.bitXor",
    "Whitney.Circuit.DAG.count",
    "Whitney.VarianceFamily.offSiteValue_is_minimum",
    "Whitney.VarianceRegularity.normalizedObjective_variance_form",
    "Whitney.Circuit.RawProgram.computation",
    "Whitney.HighOrder.normalizedW",
    "Whitney.Circuit.OffsiteDomains.radius_root_base",
    "Whitney.Circuit.RawProgram.emitInverse._proof_2",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_8",
    "Whitney.Circuit.RAM.Instruction.noConfusion",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_8._@.Theorem1.CircuitReduction._hyg.188",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_7",
    "Whitney.HighOrder.normalizedMean_value_bounds",
    "Whitney.openUnitCube",
    "Whitney.WeightHierarchy.Hierarchy._sizeOf_inst",
    "Whitney.FiniteTransport.iterate_strictDisplacement",
    "Whitney.Circuit.RawProgram.FlagPacket.noConfusionType",
    "Whitney.Circuit.DAG.computation",
    "Whitney.GeometricPrimitives.log_theta_ratio_eq",
    "Whitney.WeightTransfer.initialChild.eq_1",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth._proof_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_7",
    "Whitney.Circuit.RAM.RealOp.div.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.execute.eq_7",
    "Whitney.Circuit.RawProgram.distanceFamily_divisionDiscipline",
    "Whitney.Circuit.RawProgram.packet_defined",
    "Whitney.Circuit.RAM.installOutput_preserves_other_reals",
    "Whitney.Circuit.UnaryGate.constant",
    "Whitney.CircuitReduction.heap_storage_lt",
    "Whitney.centered_localInverse_geometric_bound._proof_2",
    "Whitney.Circuit.RAM.binaryRecord_fields",
    "Whitney.VarianceRegularity.FamilyConclusions.eq_1",
    "Whitney.Circuit.exponentialFactor.eq_1",
    "Whitney.VarianceRegularity.normalizedValue_curve_geometricSeries",
    "Whitney.taylorCoefficientSeries._proof_3",
    "Whitney.Circuit.RAM.Instruction.branchReal.inj",
    "Whitney.Circuit.RAM.Instruction.wordOp.injEq",
    "Whitney.WeightTransfer.exists_balanced_transport",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_7",
    "Whitney.FirstOrder.affine_cost_identity",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_6",
    "Whitney.Scales.scale.eq_1",
    "Whitney.FiniteTransport.Coupling.comp._proof_4",
    "Whitney.Circuit.DAG.depthAt_input",
    "Whitney.Optimizer.abstractObjective.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_17",
    "Whitney.Circuit.emitTree._proof_21",
    "Whitney.WeightHierarchy.Next.noConfusion",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.eq_1",
    "Whitney.Circuit.squareDAG",
    "Whitney.FirstOrder.reduction_contact_identity._proof_3",
    "Whitney.Circuit.RawProgram.flagPacket_count",
    "Whitney.Circuit.RawProgram.zeroSum_reaches._proof_3",
    "Whitney.Circuit.RawProgram.geometryEmission_radius",
    "Whitney.Circuit.RawProgram.zeroClosure_defined",
    "Whitney.Circuit.OffsiteDomains.scaled_radius_denominator",
    "Whitney.Circuit.RawProgram.emitScale_value",
    "Whitney.Circuit.RawProgram.scaleEmission_defined",
    "Whitney.Circuit.RawProgram.distanceEmission_defined",
    "Whitney.Circuit.RawProgram.Emission.mk.injEq",
    "Whitney.Circuit.RAM.RealOp.eval.eq_2",
    "Whitney.Circuit.RawProgram.closeToCircuit_width_le",
    "Whitney.Circuit.RawProgram.Extends.step",
    "Whitney.Circuit.DAG.valuesAt._proof_6",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le",
    "Whitney.VarianceFamily.extensionValue_eq_partition._proof_1",
    "Whitney.WeightTransfer.shift",
    "Whitney.admissible",
    "Whitney.Circuit.RAM.Instruction.realOp",
    "Whitney.norm_value_le_coefficient_zero",
    "Whitney.Circuit.emitTree._proof_10",
    "Whitney.CircuitReduction.Tree.depthFrom.eq_3",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_3",
    "Whitney.theorem1_of_uniform_normalized_value_series",
    "Whitney.Circuit.RawProgram.distanceValues.eq_1",
    "Whitney.taylorPolynomial_one",
    "Whitney.Circuit.RAM.CopyMode.rec",
    "Whitney.Circuit.OffsiteDomains.distance_power_exponent",
    "Whitney.CircuitReduction.Tree.paddingCount.eq_3",
    "Whitney.Circuit.RawProgram.OutputFamily.mk._flat_ctor",
    "Whitney.Circuit.BinaryGate.noConfusionType",
    "Whitney.Circuit.RAM.CopyMode.instruction.eq_1",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_7",
    "Whitney.GeometricPrimitives.scalar_rescaled_coefficient_bound",
    "Whitney.Circuit.RAM.unaryRecord.eq_3",
    "Whitney.VarianceFamily.endpoint_value",
    "Whitney.Circuit.RawProgram.toDAG._proof_3",
    "Whitney.Circuit.RawProgram.finishMaster_defined",
    "Whitney.Circuit.RAM.RealOp.eval.eq_3",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_depth_le",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.Circuit.RawProgram.globalGeometry_distances",
    "Whitney.beta",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_4",
    "Whitney.Circuit.RAM.Tag.equal",
    "Whitney.one_le_reconstructionConstant",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_defined",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.eq_2",
    "Whitney.VarianceFamily.extension.eq_1",
    "Whitney.Circuit.RawProgram.closureDepthFactor_le._proof_1",
    "Whitney.CircuitPolynomialBounds.encode_injective",
    "Whitney.Circuit.RAM.Instruction.branchWord",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.recOn",
    "Whitney.Circuit.RawProgram.globalPolynomialsY_value",
    "Whitney.taylorCoefficientSeries.eq_1",
    "Whitney.Circuit.RawProgram.safeCoordinates_value",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.unitVector._proof_1",
    "Whitney.Circuit.RAM.copyProgram_cycle",
    "Whitney.Circuit.RawProgram.zeroClosure_depth_le._proof_6",
    "Whitney.Circuit.RawProgram.GeometryEmission._sizeOf_inst",
    "Whitney.Circuit.RAM.Tag.noConfusionType",
    "Whitney.Circuit.RawProgram.GeometryEmission.casesOn",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.splitter",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_2",
    "Whitney.Circuit.RawProgram.emitSquare_depth._proof_1",
    "Whitney.Circuit.PolynomialData.data.eq_1",
    "Whitney.Circuit.RAM.Address.resolve.match_1",
    "Whitney.Circuit.StablePartition.permutation_first_before_second",
    "Whitney.Circuit.RAM.WordOp._sizeOf_inst",
    "Whitney.cube_full_norm_control._proof_2",
    "Whitney.Circuit.RawProgram.flagPacket",
    "Whitney.Circuit.RAM.Instruction",
    "Whitney.WeightHierarchy.Next.mk.inj",
    "Whitney.Circuit.instDecidableEqReductionOp._proof_1",
    "Whitney.Circuit.RawProgram.logSumEmission_defined",
    "Whitney.FirstOrder.weighted_bracket_identity._proof_9",
    "Whitney.Circuit.RawNode.isConstant_map",
    "Whitney.iteratedFDeriv_zero_taylorPolynomial",
    "Whitney.Circuit.RAM.Instruction.realOp.sizeOf_spec",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_8",
    "Whitney.Circuit.RAM.Word.sub_no_wrap",
    "Whitney.Circuit.BinaryGate.add.sizeOf_spec",
    "Whitney.Optimizer.relativeEntropy_nonneg",
    "Whitney.FirstOrder.meanMap_apply",
    "Whitney.HighOrder.normalizedValue_curve_identity._proof_2",
    "Whitney.Circuit.RawProgram.safeCoordinates_injective",
    "Whitney.Circuit.emitReduction_allDepth",
    "Whitney.HighOrder.normalizedValue",
    "Whitney.Circuit.RAM.literalAddress_valid",
    "Whitney.Circuit.RawProgram.SafeInputPacket.count",
    "Whitney.Circuit.RawProgram.FreshEmission.mk",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.eq_2",
    "Whitney.Circuit.RAM.Record._sizeOf_1",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial._proof_5",
    "Whitney.Circuit.emitTree._proof_23",
    "Whitney.power_eq_two_mul",
    "Whitney.HighOrder.objective_normalization_identity._proof_3",
    "Whitney.CircuitReduction.Tree.inputIndices.eq_2",
    "Whitney.Circuit.ReductionOp.rec",
    "Whitney.Circuit.PolynomialData.noConfusionType",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_11",
    "Whitney.Majorants.partialGradientMap._proof_10",
    "Whitney.Circuit.RawProgram.centeredCoordinates",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.eq_1",
    "Whitney.Circuit.PolynomialTranslation.totalDegree_bind_le",
    "Whitney.cubeJetMajorant",
    "Whitney.closure_openUnitCube._proof_3",
    "Whitney.openUnitCube_nonempty",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_5",
    "Whitney.Circuit.RawProgram.globalGeometry_radius",
    "Whitney.approximationSupremum",
    "Whitney.Circuit.RawProgram.retain",
    "Whitney.Circuit.UnaryGate.noConfusion",
    "Whitney.Circuit.ReductionOp.sum",
    "Whitney.exists_minimizing_zero_cone",
    "Whitney.Circuit.RawProgram.emitInverse_allDepth",
    "Whitney.taylorPolynomial",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_3",
    "Whitney.Circuit.pointIndicator_eq_zero",
    "Whitney.Optimizer.stationaryMap",
    "Whitney.localInverse_hasFPowerSeriesAt",
    "Whitney.Scales.scale_zero",
    "Whitney.CircuitReduction.gateCount_reduce_lt._proof_12",
    "Whitney.Polarization.sign.eq_1",
    "Whitney.Optimizer.inner_covariance",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.eq_5",
    "Whitney.Circuit.RAM.Instruction.branchWord.injEq",
    "Whitney.Circuit.RAM.siteInputLength_pos._proof_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.eq_2",
    "Whitney.Circuit.RawProgram.FlagPacket.mk.injEq",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_11",
    "Whitney.Circuit.RawProgram.fresh._proof_5",
    "Whitney.approximationConstant",
    "Whitney.HighOrder.normalizedPi_mem_simplex",
    "Whitney.HighOrder.normalizedPi_tail_sixty",
    "Whitney.CircuitReduction.reduce",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_depth_le._proof_8",
    "Whitney.normalized_derivative_coefficient_bound._proof_2",
    "Whitney.Circuit.RawProgram.radiusScalePacket_depths",
    "Whitney.Circuit.RAM.WordOp.noConfusion",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_8",
    "Whitney.Circuit.Node._sizeOf_1",
    "Whitney.FiniteTransport.Coupling.reindex_right_mass",
    "Whitney.WeightTransfer.feasible",
    "Whitney.Circuit.RawProgram.emitScale_allDepth._proof_2",
    "Whitney.Circuit.RawProgram.Extends.below.rec",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_10",
    "Whitney.Optimizer.stationaryJacobianEquiv._proof_12",
    "Whitney.Circuit.RawProgram.radiusEmission_value",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_5._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.distanceEmission._proof_3",
    "Whitney.Circuit.RAM.initialReal_at_site",
    "Whitney.Circuit.BinaryGate.domain.eq_2",
    "Whitney.Circuit.RawProgram.OutputFamily.mk",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.splitter",
    "Whitney.higherOrderEstimates_of_normalized_line_bound._proof_3",
    "Whitney.WeightTransfer.no_relay",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._proof_2",
    "Whitney.reconstruction.eq_1",
    "Whitney.OptimizerSeries.one_le_valueSeriesConstant",
    "Whitney.Circuit.RAM.Serialized.mk._flat_ctor",
    "Whitney.Circuit.RAM.uniform_streaming",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth",
    "Whitney.OptimizerSeries.gibbsSeriesInput._proof_5",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.eq_1",
    "Whitney.Circuit.RAM.Address._sizeOf_1",
    "Whitney.Circuit.RAM.Instruction.embedWord.inj",
    "Whitney.cubeCsOneNorm_le_anchor._proof_1",
    "Whitney.Circuit.RawProgram.flagEmission_allDepth._proof_2",
    "Whitney.Circuit.DAG.depthStage_stable._proof_9",
    "Whitney.Circuit.RAM.Tag.code_injective",
    "Whitney.Circuit.RawProgram.finishMaster._proof_4",
    "Whitney.Circuit.DAG.depthStage._proof_1",
    "Whitney.CircuitReduction.reduce_one",
    "Whitney.Circuit.UnaryGate.power",
    "Whitney.Circuit.RawProgram.GeometryEmission",
    "Whitney.objective",
    "Whitney.Circuit.RawNode.casesOn",
    "Whitney.GeometricPrimitives.inversePowerSum",
    "Whitney.Circuit.RawProgram.radiusScalePacket_depths._proof_14",
    "Whitney.Circuit.RawProgram.emitSquare_depth",
    "Whitney.Circuit.RawProgram.flagEmission_depth",
    "Whitney.normalizedPolynomialCoefficient.eq_1",
    "Whitney.FirstOrder.continuous_potential",
    "Whitney.CircuitReduction.Tree.branch.sizeOf_spec",
    "Whitney.normalizedErrorLine",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth",
    "Whitney.VarianceRegularity.normalized_w_series_of_b_series",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.splitter",
    "Whitney.FirstOrder.potential_difference",
    "Whitney.Majorants.affineGibbsNumerator",
    "Whitney.normalized_error_series_of_value_series",
    "Whitney.Circuit.RawProgram.emitMonomial.eq_1",
    "Whitney.Circuit.RAM.Tag.toCtorIdx",
    "Whitney.series_comp_geometric_bound",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.splitter",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_allDepth._proof_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_2",
    "Whitney.Circuit.RawProgram.weightFamily_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.logSumEmission_allDepth",
    "Whitney.CircuitReduction.Tree._sizeOf_1",
    "Whitney.Circuit.RawProgram.depth_prefix",
    "Whitney.normalized_derivative_coefficient_bound._proof_4",
    "Whitney.Circuit.RawProgram.globalPolynomialsX_defined",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_14",
    "Whitney.cubeJetMajorant.eq_1",
    "FormalMultilinearSeries.compContinuousLinearMap.eq_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_4",
    "Whitney.FiniteNets.exists_net._proof_1",
    "Whitney.CircuitReduction.Tree.binaryCount",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_3",
    "Whitney.HighOrder.normalizedU.eq_1",
    "Whitney.Circuit.RAM.WordTest.less",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_30",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_3",
    "Whitney.FiniteNets.nearestParent_surjective",
    "Whitney.VarianceRegularity.normalizedValue_eq_neg_log_partition",
    "Whitney.inverseCoefficientRate",
    "Whitney.inversePowerSum_pos",
    "Whitney.uniformReconstructionConstant_growth._proof_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.eq_1",
    "Whitney.Circuit.Node.binary.sizeOf_spec",
    "Whitney.Circuit.RawProgram.zeroClosure_depth_le._proof_7",
    "Whitney.HighOrder.normalizedV",
    "Whitney.Circuit.RawProgram.ibelow",
    "Whitney.WeightHierarchy.Stage.mk.injEq",
    "Whitney.Circuit.DAG.depthStage_computation",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_add_one",
    "Whitney.Circuit.RawProgram.Extends.isConstant_nodeAt",
    "Whitney.Circuit.OffsiteDomains.exponent_scale_denominator",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_5",
    "Whitney.Circuit.UnaryGate.domain.eq_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_8",
    "Whitney.Circuit.RawProgram.indicatorEmission_value",
    "Whitney.VarianceRegularity.normalizedB_bound",
    "Whitney.WeightHierarchy.Hierarchy.noConfusion",
    "Whitney.Circuit.RawProgram.closeToCircuit_quantitative._proof_1",
    "Whitney.Circuit.RawNode.sort.eq_4",
    "Whitney.FiniteTransport.Coupling.strictDisplacement",
    "Whitney.Circuit.RawProgram.emitFamily._proof_3",
    "Whitney.strictConvexOn_objective._proof_1",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.eq_2",
    "Whitney.Circuit.uncenteredData",
    "Whitney.FiniteTransport.Coupling.identity._proof_1",
    "Whitney.VarianceRegularity.normalized_line_tensor_bound",
    "Whitney.Majorants.normalized_gibbs_moment_bound",
    "Whitney.Circuit.RawProgram.zeroPrefix_count._proof_2",
    "Whitney.Circuit.Node.noConfusionType",
    "Whitney.Circuit.instDecidableEqReductionOp._proof_2",
    "Whitney.Majorants.normalized_gibbs_tail",
    "Whitney.FirstOrder.costMap._proof_4",
    "Whitney.Circuit.RAM.Instruction.wordNot.injEq",
    "Whitney.Circuit.RawProgram.scaleEmission_value",
    "Whitney.Circuit.RAM.Address.direct.injEq",
    "Whitney.VarianceFamily.reconstruction_offsite",
    "Whitney.Circuit.RawNode.map.eq_2",
    "Whitney.HighOrder.beta_cast._proof_3",
    "Whitney.GeometricPrimitives.eventually_line_off_sites",
    "Whitney.Circuit.RawProgram.emitCoefficient_count",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_10",
    "Whitney.Circuit.RAM.Adjacency",
    "Whitney.Circuit.RAM.Tag.mul",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.188._unsafe_rec",
    "Whitney.Circuit.RAM.Record.noConfusion",
    "Whitney.Optimizer.abstractObjective_exists_unique_minimizer",
    "Whitney.Circuit.RAM.StoresCircuit._proof_9",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter",
    "Whitney.uniformReconstructionConstant_growth._proof_5",
    "Whitney.Circuit.RawProgram.DefinedAt",
    "Whitney.Circuit.RawProgram.depth_le_of_reaches",
    "Whitney.CircuitReduction.heap_children_range",
    "Whitney.Circuit.RawProgram.emitFamily_depth_le._proof_3",
    "Whitney.FirstOrder.variance_add_common",
    "Whitney.Circuit.RAM.StoresCircuit._proof_8",
    "Whitney.Circuit.RAM.Instruction._sizeOf_1",
    "Whitney.Circuit.RawProgram.productFamily_value",
    "Whitney.Circuit.partial_gate_domain_checks",
    "Whitney.SmoothImplicit.triangularEquiv._proof_6",
    "Whitney.VarianceRegularity.normalized_line_tensor_bound._proof_2",
    "Whitney.Circuit.BinaryGate.mul.sizeOf_spec",
    "Whitney.zeroEnvelope_sub_le",
    "Whitney.hasFiniteFPowerSeriesOnBall_taylorPolynomial",
    "Whitney.Circuit.DAG.depthAt_computation",
    "Whitney.Circuit.RawNode.value_congr",
    "Whitney.Circuit.RawProgram.depth._unsafe_rec",
    "Whitney.Circuit.RawProgram.closureSizeFactor_le._proof_1",
    "Whitney.GeometricPrimitives.quadraticSeries_scaled_coefficient_bound",
    "Whitney.Optimizer.covariance._proof_6",
    "Whitney.GradientTaylorSeries.normalized_factorial_line_bound",
    "Whitney.CircuitReduction.Tree.noConfusionType",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth",
    "Whitney.HighOrder.normalized_variance_identity",
    "Whitney.VarianceFamily.contDiffAt_temperature",
    "Whitney.Circuit.DAG.depthStage_stable._proof_10",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_5",
    "Whitney.GeometricPrimitives.log_radius_ratio_series",
    "Whitney.Circuit.emitTree._proof_26",
    "Whitney.Optimizer.covariance_centered",
    "Whitney.GeometricPrimitives.radius_pow_eq_inversePowerSum_quotient",
    "Whitney.Circuit.RawProgram.emitPolynomial_value",
    "Whitney.FiniteSitesScale.ballMass_eq_total",
    "Whitney.Circuit.RawProgram.radiusScalePacket._proof_1",
    "Whitney.Circuit.RawProgram.zeroPrefix_edge._proof_3",
    "Whitney.Circuit.UnaryGate.value.match_1",
    "Whitney.Circuit.DAG.noConfusion",
    "Whitney.FirstOrder.reductionCost.eq_1",
    "Whitney.closure_openUnitCube._proof_5",
    "Whitney.Data.rec",
    "Whitney.Circuit.Circuit.antichain_card_le_width",
    "Whitney.reconstructionConstant_growth._proof_8",
    "Whitney.VarianceRegularity.normalizedPartition_pos",
    "Whitney.VarianceFamily.objective.eq_1",
    "Whitney.HighOrder.normalizedScale.eq_1",
    "Whitney.Circuit.RawProgram.emitMonomial_depth_le._proof_10",
    "Whitney.Circuit.RawProgram.emitMonomial_allDepth._proof_1",
    "Whitney.closure_openUnitCube",
    "Whitney.Majorants.affineGibbsPartition_geometric_bound",
    "Whitney.CircuitReduction.heap_sum",
    "Whitney.normalized_line_tensor_bound._proof_2",
    "Whitney.Circuit.RawProgram.OutputFamily.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.rec",
    "Whitney.Circuit.emitTree_reaches._proof_9",
    "Whitney.FirstOrder.witnessCost._proof_3",
    "Whitney.VarianceRegularity.normalizedPartition_curve_identity._proof_1",
    "Whitney.FirstOrder.vertex_isMinOn_of_brackets",
    "Whitney.CircuitReduction.Tree.depthWith.eq_2",
    "Whitney.CircuitReduction.heap_storage_lt._proof_12",
    "Whitney.Majorants.numeratorExtraction_affineGibbsPartition",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission",
    "Whitney.Circuit.RawProgram.emitTerms_count",
    "Whitney.Circuit.emitReduction_reaches_input",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.splitter",
    "Whitney.data_polynomial_hasFiniteSeries_at",
    "Whitney.Offsite.selectedWeights_spec",
    "Whitney.Circuit.RawProgram.productEmission._proof_3",
    "Whitney.continuousAt_of_norm_pow_bound",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.eq_3",
    "Whitney.Circuit.RAM.Instruction.casesOn",
    "Whitney.Circuit.Node.binary",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_9._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.Edge",
    "Whitney.AnchorExamples.symmetric_offSiteValue",
    "Whitney.Circuit.Circuit.toDAG",
    "Whitney.WeightTransfer.shift_feasible",
    "Whitney.norm_sub_bound_of_deriv_bound_finset._proof_1",
    "Whitney.Circuit.RAM.Tag.noConfusion",
    "Whitney.Circuit.RawProgram.safePacket",
    "Whitney.Circuit.RawProgram.globalEmission_count._proof_14",
    "Whitney.Circuit.RawProgram.emitInverse_allDepth._proof_2",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_2",
    "Whitney.Circuit.RAM.Record.mk",
    "Whitney.Circuit.RawProgram.centeredCoordinates_depth",
    "Whitney.Circuit.RawProgram.emitFamily_count._proof_12",
    "Whitney.Circuit.DAG.depthStage",
    "Whitney.Circuit.escapePoint.eq_1",
    "Whitney.Optimizer.exists_entropy_descent",
    "Whitney.Space",
    "Whitney.VarianceRegularity.normalizedMean_eq_of_stationary",
    "Whitney.Circuit.DAG.value_computation",
    "Whitney.Circuit.RawProgram.Extends.rec",
    "Whitney.Circuit.RawProgram.polynomialFamily_defined",
    "Whitney.Circuit.TreeEmission.mk.injEq",
    "Whitney.VarianceRegularity.uniform_family",
    "_private.Theorem1.TaylorJet.0.Whitney.invariant_of_adjacent",
    "Whitney.Circuit.DAG.valuesAt.eq_2",
    "Whitney.Circuit.RawProgram.offsiteEmission_divisionDiscipline",
    "Whitney.Optimizer.hasDerivAt_mul_log_div",
    "Whitney.Circuit.RAM.CopyMode.word",
    "Whitney.Circuit.RawProgram.radiusEmission_allDepth._proof_2",
    "Whitney.Circuit.RawNode.parents.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_6",
    "Whitney.Circuit.RAM.Adjacency.noConfusion",
    "Whitney.Circuit.RawProgram.nodeAt.eq_2",
    "Whitney.Circuit.RawProgram.old_ne_fresh",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth._proof_1",
    "Whitney.Circuit.RAM.initialReal",
    "Whitney.Scales.exists_coarse_scale",
    "Whitney.Majorants.affineGibbsNumerator_geometric_bound",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_5",
    "Whitney.Circuit.RawProgram.Extends.embedding_refl",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_1",
    "Whitney.CircuitReduction.Tree.evalProd._unsafe_rec",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth._proof_21",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.inverseRadius",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_3",
    "Whitney.Circuit.RAM.unaryRecord.match_1",
    "Whitney.NormalizedPrimitives.normalized_w_series_of_b_series._proof_1",
    "Whitney.Circuit.RAM.RealOp.noConfusion",
    "Whitney.Circuit.RawProgram.depth_computation",
    "Whitney.Circuit.RawProgram.normalizeWeights_depth_le._proof_2",
    "Whitney.Circuit.RawProgram.FlagPacket",
    "Whitney.Circuit.emitTree_nonconstant",
    "Whitney.CircuitReduction.Tree.evalSum._sunfold",
    "Whitney.Circuit.emitTree._proof_7",
    "Whitney.higherOrderEstimates_of_normalized_line_bound",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.eq_1",
    "Whitney.Circuit.RawProgram.value._sunfold",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_6",
    "Whitney.Circuit.RAM.Adjacency.serialWord_bound._proof_18",
    "Whitney.Circuit.RawProgram.emitTerms_defined",
    "Whitney.Packing.children_card_le_branching",
    "Whitney.OptimizerSeries.optimizerMeanSeriesConstant",
    "Whitney.Circuit.RawProgram.relabel_computation",
    "Whitney.theorem1_conclusions_of_regularity_and_witness_jets",
    "Whitney.Circuit.RAM.initialState_pc",
    "Whitney.GradientTaylorSeries.finite_series_comp_affine",
    "Whitney.Circuit.RawProgram.geometryEmission_theta",
    "Whitney.Optimizer.gibbs_mean_exists_unique",
    "Whitney.Circuit.Node.domain",
    "Whitney.Optimizer.log_gibbs",
    "Whitney.Circuit.safeInput_offsite_eq",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_10._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_4",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth",
    "Whitney.Circuit.RawProgram.normalizeWeights._proof_3",
    "Whitney.HighOrder.normalized_reconstruction_error_identity._proof_1",
    "Whitney.Circuit.RawProgram.globalGeometry.eq_1",
    "Whitney.hasDerivAt_cubeJetMajorant",
    "Whitney.GeometricPrimitives.quadraticSeries_hasFPowerSeriesAt",
    "Whitney.VarianceFamily.extensionValue.eq_1",
    "Whitney.Circuit.BinaryGate",
    "Whitney.Circuit.RAM.unaryRecord.eq_1",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.eq_2",
    "Whitney.Circuit.PolynomialData.mk.inj",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_depth_le._proof_1",
    "Whitney.Circuit.BinaryGate.domain.eq_1",
    "Whitney.Circuit.RAM.RealOp.mul.sizeOf_spec",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.eq_3",
    "Whitney.FiniteTransport.iterate.eq_2",
    "Whitney.Circuit.Node.value_congr",
    "Whitney.Circuit.RAM.Instruction.execute.match_1",
    "Whitney.Circuit.RawProgram.finishMaster",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_bound",
    "Whitney.Circuit.RawProgram.allDepth_snoc",
    "Whitney.OptimizerSeries.HasGeometricSeries.comp_linear",
    "Whitney.Circuit.RawProgram.SafeInputPacket._sizeOf_inst",
    "Whitney.CircuitPolynomialBounds.multiIndexInhabited._proof_1",
    "Whitney.Circuit.RAM.Instruction.execute.eq_8",
    "Whitney.Circuit.RawProgram.centeredCoordinates_count",
    "Whitney.HighOrder.normalizedDelta_scaled",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk._flat_ctor",
    "Whitney.Circuit.RAM.Instruction.wordOp",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.eq_3",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le._proof_7",
    "Whitney.Circuit.RawProgram.emitTerms_outputs_fresh",
    "Whitney.CircuitPolynomialBounds.exponentIndex._proof_4",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le._proof_8",
    "Whitney.taylorCoefficientSeries",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_4",
    "Whitney.Circuit.RAM.copyWordFrame.eq_2",
    "Whitney.VarianceRegularity.normalizedCurve_stationarity_unique",
    "Whitney.VarianceRegularity.sqrt_bounds",
    "Whitney.GeometricPrimitives.radius_rpow_ratio_series",
    "Whitney.Circuit.RAM.Serialized.mk.inj",
    "Whitney.Circuit.RawProgram.inversePowerEmission_defined",
    "Whitney.Circuit.StablePartition.permutation",
    "Whitney.Circuit.RAM.Instruction.halt",
    "Whitney.Circuit.RawProgram.Extends.computationEmbedding_val",
    "Whitney.Circuit.RawProgram.Emission.mk.inj",
    "Whitney.Circuit.RawProgram.shiftEmission",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.eq_1",
    "Whitney.GeometricPrimitives.log_radius_ratio_series._proof_2",
    "Whitney.VarianceRegularity.conclusions_parameter_one",
    "Whitney.contDiff_and_zero_jets_of_site_power_bounds",
    "Whitney.Circuit.BinaryGate._sizeOf_1",
    "Whitney.FiniteTransport.Coupling.identity._proof_2",
    "Whitney.fillRadius_image_bddAbove",
    "Whitney.Circuit.RawProgram.binductionOn",
    "Whitney.Circuit.PolynomialData.casesOn",
    "Whitney.CircuitPolynomialBounds.factors",
    "Whitney.WeightHierarchy.Hierarchy.positive",
    "Whitney.FiniteNets.IsNet.nonempty",
    "Whitney.HighOrder.normalizedU",
    "Whitney.Circuit.RawNode.map_comp",
    "Whitney.Circuit.RAM.StoresCircuit._proof_7",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_29",
    "Whitney.Circuit.RAM.Record.tag",
    "Whitney.VarianceRegularity.normalizedPartition_curve_identity",
    "Whitney.Circuit.UnaryGate.noConfusionType",
    "Whitney.Circuit.logArgument.eq_1",
    "Whitney.Circuit.RawProgram.normalizeWeights_count",
    "Whitney.FirstOrder.psi_increment_upper",
    "Whitney.HighOrder.normalizedW_bounds._proof_3",
    "Whitney.Majorants.partialGradient_affineGibbsPartition",
    "Whitney.WeightTransfer.feasible_isCompact",
    "Whitney.Circuit.RawProgram.monomialValue",
    "Whitney.Circuit.RawProgram.emitTerms._proof_10",
    "Whitney.CircuitReduction.Tree.input",
    "Whitney.VarianceRegularity.normalized_error_series_of_value_series._proof_1",
    "Whitney.CircuitReduction.Tree.input.sizeOf_spec",
    "Whitney.Circuit.RawNode.sort.eq_2",
    "Whitney.Circuit.RawProgram.polynomialFamily_value",
    "Whitney.isCompact_closedUnitCube._proof_4",
    "Whitney.Circuit.RawProgram.AllDepthLe",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_1",
    "Whitney.Circuit.RawNode.sort",
    "Whitney.Circuit.RAM.WordOp.quotient.sizeOf_spec",
    "Whitney.HighOrder.normalizedCurveMean_zero",
    "Whitney.Circuit.RAM.Instruction.realLiteral",
    "Whitney.Circuit.DAG.depthStage.eq_2",
    "Whitney.theta_mem_simplex",
    "Whitney.Circuit.Node.unary",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_depth_le",
    "Whitney.Circuit.RawProgram.emitTerms._proof_12",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission_fresh._proof_4",
    "Whitney.Circuit.RawProgram.weightFamily_depth_le",
    "Whitney.siteBallMass_pow_two",
    "_private.Theorem1.CircuitFinalize.0._proof_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_lower",
    "Whitney.VarianceRegularity.reconstruction_normalization_identity",
    "Whitney.norm_sub_bound_of_deriv_bound_finset",
    "Whitney.Optimizer.stationaryJacobianEquiv._proof_13",
    "Whitney.Circuit.RawNode.value",
    "Whitney.Circuit.PolynomialData.Valid",
    "Whitney.Optimizer.vertexPath_mem_simplex",
    "Whitney.Circuit.RawProgram.momentEmission_depth_le._proof_1",
    "Whitney.Circuit.BinaryGate.value",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_8",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth",
    "Whitney.HighOrder.correctedGradient_difference_bound",
    "Whitney.Circuit.RawProgram.SafeInputPacket.noConfusion",
    "Whitney.Circuit.RawProgram.emitTerms._proof_13",
    "Whitney.Circuit.UnaryGate",
    "Whitney.Circuit.RAM.Instruction.execute.eq_2",
    "Whitney.Circuit.ReductionOp.gate.match_1",
    "Whitney.CircuitReduction.Tree.casesOn",
    "Whitney.VarianceFamily.offSiteValue.eq_1",
    "Whitney.Circuit.RawProgram.emitTerms.match_1",
    "Whitney.Majorants.normalized_gibbs_exp_series_coefficient_bound",
    "Whitney.Circuit.RawProgram.Emission.allDepth_of_new",
    "Whitney.Circuit.RawProgram.globalGeometry_defined",
    "Whitney.Majorants.gibbs_nonneg",
    "Whitney.Circuit.RAM.UniformStreamingStatement",
    "Whitney.Circuit.RAM.RealOp.div",
    "Whitney.Circuit.emitTree._proof_25",
    "Whitney.Circuit.RawProgram.Emission.allDepth_of_new._proof_1",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_value",
    "Whitney.Circuit.UnaryGate.power.inj",
    "Whitney.Circuit.RawProgram.inversePowerEmission_allDepth._proof_1",
    "Whitney.FirstOrder.chosenMean.eq_1",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_divisionDiscipline",
    "Whitney.Circuit.RawProgram.globalPolynomialsX",
    "Whitney.reconstruction_interpolates_witness_of_derivative_error_bounds",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.splitter",
    "Whitney.Circuit.RawProgram.distanceEmission.eq_1",
    "Whitney.Circuit.RAM.State.writeWord",
    "Whitney.Optimizer.normalized_reference_coefficient",
    "Whitney.Circuit.RawProgram.SafeInputPacket.mk._flat_ctor",
    "Whitney.Circuit.DAG.input",
    "Whitney.Offsite.eventually_offsite",
    "Whitney.CircuitReduction.Tree.depthFrom",
    "Whitney.Majorants.gibbsChangeExponent._proof_1",
    "Whitney.Circuit.emitReduction_complexity",
    "Whitney.Circuit.RawProgram.emitFamily._sunfold",
    "Whitney.Circuit.RAM.RealTest.eval.match_1",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._proof_3",
    "Whitney.Circuit.RAM.Adjacency.serialWord_bound",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_depth_le._proof_7",
    "Whitney.Circuit.RAM.WordTest.less.sizeOf_spec",
    "Whitney.uniformReconstructionConstant_low",
    "Whitney.CircuitReduction.Tree.depthWith",
    "Whitney.Circuit.emitTree._proof_15",
    "Whitney.Circuit.RawProgram.packet_chi_depth_le",
    "Whitney.Circuit.RawProgram.emitFamily_depth._proof_1",
    "Whitney.Circuit.RAM.initialReal._proof_3",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series._proof_1",
    "Whitney.FirstOrder.chosenMean_monotonicity",
    "Whitney.FirstOrder.psi",
    "Whitney.Circuit.Node.casesOn",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_4",
    "Whitney.Circuit.RawProgram.exponentialFamily_allDepth",
    "Whitney.Circuit.RAM.Instruction.branchWord.inj",
    "Whitney.power",
    "Whitney.Circuit.RawProgram.emitFamily_output_lower._proof_3",
    "Whitney.GeometricPrimitives.log_theta_ratio_series._proof_1",
    "Whitney.OptimizerSeries.one_le_stationaritySeriesConstant",
    "Whitney.Circuit.RAM.Instruction.execute.eq_5",
    "Whitney.FiniteTransport.iterate.eq_1",
    "Whitney.Circuit.RawNode.map_id",
    "Whitney.Circuit.RAM.Tag.input",
    "Whitney.Circuit.RAM.copyProgram_runs._proof_7",
    "Whitney.Circuit.OffsiteDomains.distance_positive",
    "Whitney.NormalizedPrimitives.normalized_w_series",
    "Whitney.NormalizedPrimitives.normalized_vector_power_identity",
    "Whitney.Circuit.RawProgram.FreshEmission._sizeOf_inst",
    "Whitney.Circuit.RawProgram.momentEmission_allDepth._proof_2",
    "Whitney.taylor_polynomial_difference_bound",
    "Whitney.Circuit.PolynomialTranslation.totalDegree_translate_le",
    "Whitney.Circuit.RAM.WordOp.eval.eq_8",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.eq_2",
    "Whitney.Circuit.RawProgram.thetaValues_eq_theta",
    "Whitney.Majorants.partialGradientMap_apply",
    "Whitney.WeightTransfer.shift.eq_1",
    "Whitney.CircuitReduction.reduce.eq_1",
    "Whitney.Circuit.RawProgram.centeredCoordinates_defined",
    "Whitney.Circuit.UnaryGate._sizeOf_inst",
    "Whitney.exponent",
    "Whitney.Circuit.RawProgram.emitFamily_depth._proof_2",
    "Whitney.uniformReconstructionConstant_growth._proof_6",
    "Whitney.Circuit.PolynomialData.mk.injEq",
    "Whitney.distanceScaleConstant_pow",
    "Whitney.Circuit.UnaryGate.recOn",
    "Whitney.HighOrder.normalizedRadial_scaled",
    "Whitney.fillRadius_nonneg",
    "Whitney.Circuit.RawNode.parents_sort",
    "Whitney.OptimizerSeries.HasGeometricSeries.inv._proof_3",
    "Whitney.Circuit.Node.binary.injEq",
    "Whitney.FirstOrder.costMap.eq_1",
    "Whitney.Circuit.RawProgram.momentEmission_fresh._proof_8",
    "Whitney.Circuit.TreeEmission.defined_iff",
    "Whitney.Circuit.OffsiteDomains.noConfusion",
    "Whitney.Circuit.RawProgram.closureSizeFactor_le",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.eq_1",
    "Whitney.Circuit.RawProgram.radiusScalePacket_divisionDiscipline",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_2",
    "Whitney.Circuit.RAM.RealTest.noConfusion",
    "Whitney.Circuit.RAM.State.noConfusion",
    "Whitney.Scales.exists_scale_pair._proof_7",
    "Whitney.Circuit.RawProgram.inversePowerEmission_fresh",
    "Whitney.nearestSiteDistance_le_fillRadius_of_mem_open",
    "Whitney.Circuit.RawProgram.polynomialTerms_nonempty",
    "Whitney.Circuit.emitReduction_reaches_input._proof_1",
    "Whitney.Circuit.RAM.division_defined",
    "_private.Theorem1.CircuitPolynomialDepth.0.Whitney.Circuit.RawProgram.shiftEmission_allDepth_poly",
    "Whitney.Circuit.RawProgram.packet_indicators_depth_le",
    "Whitney.Circuit.offsiteFlag_eq_one",
    "Whitney.Circuit.Circuit._sizeOf_inst",
    "Whitney.Circuit.ReductionOp.eval_neutral",
    "Whitney.reconstructionConstant_growth._proof_5",
    "Whitney.OptimizerSeries.stationaritySeriesConstant",
    "Whitney.Circuit.DAG",
    "Whitney.Optimizer.covariance._proof_4",
    "Whitney.Circuit.RawProgram.finishMaster_depth_le._proof_6",
    "Whitney.WeightTransfer.fiber_card_pos",
    "Whitney.Circuit.squareCircuit_computes",
    "Whitney.FiniteNets.exists_net",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_identity._proof_1",
    "Whitney.normalized_line_uniform_error_bound",
    "Whitney.VarianceRegularity.conclusions_of_higherOrderEstimates",
    "Whitney.Circuit.RAM.WordOp.remainder.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.wordLiteral.sizeOf_spec",
    "Whitney.CircuitReduction.depth_fullTree._proof_12",
    "Whitney.Optimizer.partition",
    "Whitney.Circuit.RawProgram.emitShiftedSquare_divisionDiscipline",
    "Whitney.Circuit.RAM.WordTest._sizeOf_inst",
    "Whitney.Circuit.UnaryGate.value.eq_3",
    "Whitney.FirstOrder.reconstruction_one_witness_jets",
    "Whitney.Optimizer.minimizer_pos",
    "Whitney.reconstruction",
    "Whitney.OptimizerSeries.gibbsSeriesInput",
    "Whitney.FiniteSitesScale.containingScale._proof_1",
    "Whitney.contDiff_taylorPolynomial",
    "Whitney.Circuit.RawProgram.emitFamily.eq_2",
    "Whitney.WeightHierarchy.next_nonempty",
    "Whitney.Circuit.RawProgram.emitFamily_count._proof_14",
    "Whitney.Circuit.PolynomialTranslation.translate",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.eq_1",
    "Whitney.Circuit.RawProgram.finishMaster_count._proof_6",
    "Whitney.Circuit.RawProgram.productFamily",
    "Whitney.Circuit.TreeEmission",
    "Whitney.Circuit.RAM.outputStorage_exact._proof_19",
    "Whitney.FiniteNets.nearest_parent_surjective",
    "Whitney.Circuit.RAM.Record.second",
    "Whitney.Circuit.RawProgram.divisionDiscipline_snoc",
    "Whitney.Circuit.RawProgram.closeToCircuit_depth_le",
    "Whitney.Circuit.Circuit.size",
    "Whitney.Circuit.StablePartition.permutation_first_order",
    "Whitney.Circuit.RawProgram.offsiteEmission_count",
    "Whitney.Circuit.RAM.WordTest.noConfusionType",
    "Whitney.Circuit.RawNode.map",
    "Whitney.Circuit.RAM.Instruction.branchReal",
    "Whitney.normalizedPolynomialCoefficient_bound",
    "Whitney.Optimizer.objectiveGradient",
    "Whitney.Circuit.Node.domain.eq_1",
    "Whitney.Offsite.analyticAt_reconstruction",
    "Whitney.VarianceRegularity.offSiteValue_normalization_identity",
    "Whitney.Circuit.RAM.Word",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_4",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one",
    "Whitney.Circuit.RAM.instDecidableEqTag._proof_2",
    "Whitney.VarianceRegularity.familySeriesConstant",
    "Whitney.CircuitReduction.Tree.paddingCount",
    "Whitney.HighOrder.continuous_normalizedObjective",
    "Whitney.Circuit.RawProgram._sizeOf_inst",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_1",
    "Whitney.Optimizer.continuous_relativeEntropy",
    "Whitney.Circuit.RAM.unaryRecord",
    "Whitney.Circuit.RAM.outputStorage_exact",
    "Whitney.Circuit.siteExtension_at_site",
    "Whitney.Circuit.RAM.Adjacency.serialWord._proof_13",
    "Whitney.hasFPowerSeriesAt_bilinear_geometric_bound",
    "Whitney.Circuit.RAM.copiedFrames._unsafe_rec",
    "Whitney.CircuitReduction.fullTree._unsafe_rec",
    "Whitney.Circuit.logarithm_ratio_nonneg",
    "Whitney.Circuit.UnaryGate.value.eq_4",
    "Whitney.Circuit.RawProgram.toDAG_value",
    "Whitney.Circuit.RAM.Address.direct",
    "Whitney.Circuit.TreeEmission.rec",
    "Whitney.Circuit.RAM.nodeRecord.eq_1",
    "Whitney.Circuit.RawProgram.emitShift_value",
    "Whitney.FirstOrder.variance_add_common._proof_3",
    "Whitney.uniformReconstructionConstant_growth._proof_8",
    "Whitney.OptimizerSeries.HasGeometricSeries",
    "Whitney.Circuit.RawProgram.polynomialTerms_value",
    "Whitney.Circuit.extension_eq_master",
    "Whitney.Circuit.DAG.Edge",
    "Whitney.VarianceFamily.extensionValue_eq_partition",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.splitter",
    "Whitney.VarianceFamily.normalized_distance_moment",
    "Whitney.Circuit.UnaryGate.exp.sizeOf_spec",
    "Whitney.Circuit.RawProgram.centeredCoordinates_allDepth",
    "Whitney.Circuit.RAM.copiedFrames._sunfold",
    "Whitney.Circuit.RAM.vertexLabel_eq_iff",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_5",
    "Whitney.Circuit.UnaryGate.value.eq_5",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_13",
    "Whitney.Circuit.RAM.Address.indirect",
    "Whitney.Circuit.Node.recOn",
    "Whitney.Offsite.admissible_polynomial_analytic",
    "Whitney.CircuitReduction.inputIndices_fullTree",
    "Whitney.Circuit.RawProgram.globalDepthBound",
    "Whitney.Circuit.RawProgram.inverseEmission_divisionDiscipline",
    "Whitney.Circuit.RawProgram.productEmission_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.toCircuit._proof_6",
    "Whitney.Circuit.DAG._sizeOf_1",
    "Whitney.FirstOrder.costMap_single",
    "Whitney.Optimizer.vertexPath",
    "Whitney.Circuit.StablePartition.permutation._proof_4",
    "Whitney.Circuit.RAM.Word.mul",
    "Whitney.CircuitReduction.Tree._sizeOf_inst",
    "Whitney.Circuit.squareDAG._proof_2",
    "Whitney.GeometricPrimitives.quadraticSeries_coefficient_bound",
    "Whitney.Circuit.RawProgram.squaredCoordinates_allDepth",
    "Whitney.Circuit.RawProgram.relabel",
    "Whitney.Circuit.RawProgram.indicatorEmission",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_8",
    "Whitney.Circuit.RAM.initialState_reads_q",
    "Whitney.Circuit.RawProgram.distanceEmission_count._proof_4",
    "Whitney.OptimizerSeries.geometricSeries_linear_zero",
    "Whitney.theorem1_of_uniform_higherOrderEstimates",
    "Whitney.VarianceFamily.temperature_pos._proof_2",
    "Whitney.offSiteValue_is_minimum",
    "Whitney.Circuit.RawProgram.distanceEmission_allDepth._proof_2",
    "Whitney.Circuit.RAM.copiedFrames.eq_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_9",
    "Whitney.theta_sum",
    "Whitney.Circuit.RAM.dagAdjacency",
    "Whitney.Circuit.RawProgram.GeometryEmission.recOn",
    "Whitney.HighOrder.normalizedPartition",
    "Whitney.Circuit.RAM.fieldAddress._proof_12",
    "Whitney.Circuit.Node",
    "Whitney.Circuit.StablePartition.label_of_neg",
    "Whitney.CircuitReduction.prod_range_pairs._proof_1",
    "Whitney.Circuit.RawProgram.TermEmission.result",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_1",
    "Whitney.WeightHierarchy.Next._sizeOf_inst",
    "Whitney.VarianceFamily.EntropyEndpointStatement",
    "Whitney.Circuit.RawProgram.geometryEmission_count",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth_max",
    "Whitney.Circuit.RAM.WordOp.eval.eq_5",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.eq_3",
    "Whitney.inverseCoefficientRate._proof_1",
    "Whitney.HighOrder.normalizedCurveExponent",
    "Whitney.VarianceRegularity.normalizedErrorLine",
    "Whitney.VarianceRegularity.normalizedMean_value_bounds",
    "Whitney.Circuit.DAG.depthStage_input",
    "Whitney.FiniteSitesScale.containingScale",
    "Whitney.Circuit.distanceSum_nonneg",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter",
    "Whitney.Data.recOn",
    "Whitney.NormalizedPrimitives.radial_coefficient_identity._proof_1",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_value",
    "Whitney.CircuitReduction.Tree.evalProd",
    "Whitney.FiniteTransport.Coupling._sizeOf_1",
    "Whitney.Scales.exists_scale_pair._proof_2",
    "Whitney.quantitativeInverseRadius_invariant",
    "Whitney.Circuit.RawProgram.emitSquare",
    "Whitney.Circuit.RawProgram.globalSafePacket",
    "Whitney.Data.P",
    "Whitney.Circuit.DAG.value_unique",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_9",
    "Whitney.Circuit.RawProgram.DivisionsOrdered._proof_2",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_count_lt",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_3",
    "Whitney.iteratedDeriv_bound_of_rescaled_series._proof_1",
    "Whitney.Circuit.RawProgram.Extends.nodeAt_map",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle_value",
    "Whitney.Circuit.RawProgram.siteIndicators_injective",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.188._sunfold",
    "Whitney.CircuitReduction.depth_fullTree._proof_19",
    "Whitney.triangularEquiv_inverse_norm_le",
    "Whitney.WeightHierarchy.Hierarchy.parent_weight_le",
    "Whitney.Circuit.RawProgram.radiusEmission",
    "Whitney.Circuit.emitTree._proof_28",
    "Whitney.Circuit.ReductionOp.eval_branch",
    "Whitney.Circuit.StablePartition.second_order",
    "Whitney.theorem1_of_uniform_higherOrderEstimates._proof_1",
    "Whitney.iteratedDeriv_bound_of_rescaled_series",
    "Whitney.AnchorExamples.symmetricData_admissible",
    "Whitney.Circuit.RAM.Runs.below",
    "Whitney.FirstOrder.reductionCost._proof_1",
    "_private.Theorem1.AnchorExamples.0.Whitney.AnchorExamples.unitVector.eq_1",
    "Whitney.Circuit.RawProgram.logSumEmission_count._proof_16",
    "Whitney.HighOrder.normalizationC.eq_1",
    "Whitney.Circuit.RAM.binaryRecord.eq_2",
    "Whitney.Circuit.RawProgram._sizeOf_1",
    "Whitney.FirstOrder.meanMap_single",
    "Whitney.Circuit.RAM.Instruction.execute.eq_9",
    "Whitney.Circuit.RawProgram.radiusScalePacket_defined",
    "Whitney.Circuit.RawProgram.scaleEmission_depth_le",
    "Whitney.Circuit.DAG.rank_lt_of_edge",
    "Whitney.VarianceRegularity.HigherOrderEstimates",
    "Whitney.Circuit.StablePartition.label_lt",
    "Whitney.FiniteSitesScale.ballMass",
    "Whitney.Circuit.RawProgram.emitFamily_divisionDiscipline._proof_1",
    "Whitney.Circuit.Circuit.width_le_vertices",
    "Whitney.Circuit.DAG.mk.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.execute.eq_13",
    "Whitney.Circuit.Circuit.rec",
    "Whitney.Circuit.RawProgram.TermEmission.recOn",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.toEmission",
    "Whitney.Circuit.RawProgram.productEmission_allDepth._proof_1",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_6",
    "_private.Theorem1.CircuitQuantitativeClosure.0.Whitney.Circuit.RawProgram.original_vertices_bound._proof_1",
    "Whitney.Circuit.Circuit.recOn",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_2",
    "Whitney.Circuit.OffsiteDomains.radius_power_exponent",
    "Whitney.CircuitReduction.fullTree.eq_2",
    "Whitney.FirstOrder.potential_attains",
    "Whitney.FiniteTransport.Coupling.comp._proof_6",
    "Whitney.FirstOrder.psi_linearization_bound",
    "Whitney.Circuit.RawProgram.globalOffsite_defined",
    "Whitney.Circuit.RawProgram.zeroSum_lower._proof_5",
    "Whitney.CircuitReduction.Tree.depthWith_le._proof_12",
    "Whitney.CircuitPolynomialBounds.prod_factors",
    "Whitney.Circuit.ReductionOp",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth._proof_3",
    "Whitney.Circuit.RAM.WordOp.eval.eq_7",
    "Whitney.Circuit.RawProgram.value.eq_2",
    "Whitney.Circuit.RawProgram.centeredCoordinates_divisionDiscipline",
    "Whitney.CircuitReduction.inputIndices_fullTree_nodup",
    "Whitney.WeightHierarchy.Hierarchy.mk.inj",
    "Whitney.Circuit.DAG.depthAt_le_of_levels._proof_7",
    "Whitney.FirstOrder.objective_one_eq_potential._proof_3",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.splitter",
    "Whitney.CircuitPolynomialBounds.encode",
    "Whitney.Circuit.RawProgram.radiusEmission_depth_le._proof_4",
    "Whitney.VarianceRegularity.reconstruction.eq_1",
    "Whitney.CircuitReduction.Tree.binaryCount.eq_1",
    "Whitney.Circuit.RAM.Instruction.execute.eq_11",
    "Whitney.Circuit.PolynomialData.data",
    "Whitney.Circuit.indicator_sum_at_site",
    "Whitney.Circuit.RawProgram.inverseEmission_depth_le._proof_1",
    "Whitney.FirstOrder.variance_add_common._proof_4",
    "Whitney.quantitativeInverseRadius_pos",
    "Whitney.OptimizerSeries.HasGeometricSeries.inv",
    "Whitney.HighOrder.partitionSeriesConstant._proof_2",
    "Whitney.VarianceRegularity.normalized_mean_exists_unique",
    "Whitney.VarianceRegularity.family_higherOrderEstimates",
    "Whitney.Circuit.RawProgram.emitCoefficient",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission_fresh._proof_4",
    "Whitney.Circuit.RawProgram.zeroFamily_reaches_handle._proof_4",
    "Whitney.HighOrder.normalizedCurveExponent_zero",
    "Whitney.Circuit.RawProgram.Extends.embedding_injective",
    "Whitney.hasFPowerSeriesAt_inv_geometric_bound",
    "Whitney.Circuit.RAM.Tag._sizeOf_1",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_count_lt",
    "Whitney.inverse_series_explicit_coefficient_bound",
    "Whitney.Circuit.RawProgram.weightFamily_injective",
    "Whitney.Circuit.RAM.RealOp.eval",
    "Whitney.OptimizerSeries.dualValue_geometricSeries",
    "Whitney.HighOrder.normalizedValue_line_geometricSeries",
    "Whitney.FiniteSitesScale.dist_lt_containingScale_quarter",
    "Whitney.Circuit.RawProgram.globalSafePacket_chi",
    "Whitney.VarianceFamily.theta.eq_1",
    "Whitney.FirstOrder.potential_variational_inequality_scaled",
    "Whitney.uniformReconstructionConstant_growth",
    "Whitney.Circuit.UnaryGate.rec",
    "Whitney.cube_full_norm_control",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree.match_1._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.DAG.input.eq_1",
    "Whitney.taylorPolynomial_at_center",
    "Whitney.Circuit.squareDAG.eq_1",
    "Whitney.GradientTaylorSeries.derivSeries_norm_le",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle_count",
    "Whitney.Circuit.UnaryGate.constant.sizeOf_spec",
    "Whitney.CircuitReduction.Tree.depthWith._sunfold",
    "Whitney.Circuit.RawProgram.distanceEmission_fresh._proof_4",
    "Whitney.Circuit.Complexity.height_sum_pos._proof_1",
    "Whitney.Optimizer.gibbs.eq_1",
    "Whitney.Circuit.RawProgram.emitPolynomial_depth_le._proof_21",
    "Whitney.VarianceRegularity.variance_normalizedB",
    "Whitney.taylor_derivative_difference_bound",
    "Whitney.Circuit.RawProgram.depth_computation._proof_1",
    "Whitney.Circuit.UnaryGate.equal.inj",
    "Whitney.Majorants.partialGradientMap._proof_7",
    "Whitney.Circuit.RawProgram.exponentialFamily_depth",
    "Whitney.Circuit.emitTree_reaches",
    "Whitney.WeightHierarchy.Stage.casesOn",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_14",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.splitter",
    "Whitney.Circuit.RawNode.OrderedDivision.match_1",
    "Whitney.Circuit.RawProgram.centeredCoordinates_allDepth._proof_1",
    "Whitney.Circuit.RAM.Address.casesOn",
    "Whitney.iteratedFDeriv_taylorPolynomial",
    "Whitney.CircuitReduction.Tree.evalSum.eq_3",
    "Whitney.Circuit.RawProgram.emitCoefficient._proof_1",
    "Whitney.Circuit.DAG.valuesAt_stable._proof_10",
    "Whitney.CircuitPolynomialBounds.length_factors",
    "Whitney.Circuit.Complexity.height_add_components._proof_1",
    "Whitney.Circuit.DAG.rank",
    "_private.Theorem1.CircuitPolynomialDepth.0.Whitney.Circuit.RawProgram.shiftEmission_allDepth_poly._proof_2",
    "Whitney.Circuit.RawProgram.siteIndicators",
    "Whitney.Circuit.RawProgram.DefinedAt._unsafe_rec",
    "Whitney.FiniteTransport.Coupling.identity._proof_3",
    "Whitney.Circuit.DAG.value_unique._proof_10",
    "Whitney.HighOrder.normalizedPi_pos",
    "Whitney.Circuit.RAM.coefficientIndex",
    "Whitney.WeightTransfer.column.eq_1",
    "Whitney.Circuit.RAM.Tag.code.eq_2",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.splitter",
    "Whitney.WeightHierarchy.Next.mk.sizeOf_spec",
    "Whitney.CubeNormConclusion",
    "Whitney.inverse_series_partial_sum_bound",
    "Whitney.radius_pos",
    "Whitney.Circuit.RawProgram.RadiusScalePacket.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitFamily_value._proof_11",
    "Whitney.Majorants.partialGradientMap._proof_12",
    "Whitney.Circuit.RAM.unaryRecord.eq_5",
    "Whitney.Circuit.RAM.fieldAddress_after_headers",
    "Whitney.GeometricPrimitives.exp_neg_nat_log_ratio",
    "Whitney.Majorants.instNormedSpaceRealContinuousLinearMapIdProd_theorem1",
    "Whitney.Circuit.RawNode.OrderedDivision.eq_1",
    "Whitney.Circuit.RawProgram.Extends.refl",
    "Whitney.VarianceFamily.admissibleParameter",
    "Whitney.Circuit.RAM.RealOp.add.sizeOf_spec",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._sunfold",
    "Whitney.approximation_at_interpolated_site",
    "Whitney.WeightTransfer.initialChild_parent_mass",
    "Whitney.FirstOrder.costMap",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_20",
    "Whitney.Circuit.PolynomialData.degree_le",
    "Whitney.Circuit.RawProgram.packet_safe_depth_le._proof_1",
    "Whitney.Circuit.DAG.depthAt.eq_1",
    "Whitney.Circuit.RawProgram.flagPacket_chi_value",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_1",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_6",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.eq_2",
    "Whitney.Circuit.RawProgram.emitFamily._proof_5",
    "Whitney.Circuit.ReductionOp.eval",
    "Whitney.Circuit.RawProgram.relabel_input",
    "Whitney.Majorants.normalized_vector_gibbs_moments",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.splitter",
    "Whitney.radius_le_distanceScale",
    "Whitney.Circuit.RawProgram.FlagPacket.chi",
    "Whitney.Circuit.RawProgram.below",
    "Whitney.OptimizerSeries.HasGeometricSeries.norm_sq",
    "Whitney.Circuit.RawNode.OrderedDivision",
    "Whitney.Circuit.UnaryGate.value.eq_2",
    "Whitney.Circuit.StablePartition.label.eq_1",
    "Whitney.Circuit.RAM.Address.indirect.sizeOf_spec",
    "Whitney.Circuit.PolynomialData.recOn",
    "Whitney.Circuit.RAM.Serialized.noConfusion",
    "Whitney.Circuit.RawProgram.emitSquare_value",
    "Whitney.Circuit.extensionCircuit._proof_2",
    "Whitney.Circuit.RawProgram.flagPacket_allDepth",
    "Whitney.GradientTaylorSeries.data_difference_derivSeries_zero",
    "Whitney.Circuit.OffsiteDomains.recOn",
    "Whitney.Circuit.RAM.Serialized.mk.injEq",
    "Whitney.Circuit.RawProgram.emitMonomial_count",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_allDepth._proof_2",
    "Whitney.Majorants.instNormedAddCommGroupContinuousLinearMapRealId_theorem1",
    "Whitney.Circuit.RAM.Record.casesOn",
    "Whitney.Circuit.RawProgram.TermEmission",
    "Whitney.norm_iteratedFDeriv_le_factorial_coefficient",
    "Whitney.Circuit.RAM.Runs.refl",
    "Whitney.Circuit.RawProgram.emitTerms_defined._proof_16",
    "Whitney.CircuitReduction.Tree.depthFrom_le._proof_12",
    "Whitney.FiniteTransport.Coupling.mass",
    "Whitney.FirstOrder.contDiff_psi",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.eq_1",
    "Whitney.Optimizer.affineLine_eventually_feasible",
    "Whitney.Circuit.RawProgram.zeroFamily_injective._proof_3",
    "Whitney.Circuit.RawProgram.allDepth_snoc._proof_1",
    "Whitney.Circuit.RawProgram.flagEmission_allDepth",
    "Whitney.Circuit.power_two_undefined_at_neg_one",
    "Whitney.Circuit.siteExtension_eq_master",
    "Whitney.Circuit.RAM.Adjacency.serialWord_header_zero._proof_16",
    "Whitney.distanceScaleBase",
    "Whitney.Circuit.RawProgram.fresh.eq_1",
    "Whitney.Circuit.RawProgram.productEmission_value",
    "Whitney.OptimizerSeries.HasGeometricSeries.comp",
    "Whitney.normalized_error_series_of_value_series._proof_4",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.splitter",
    "Whitney.Circuit.circuitExponent_admissible._proof_3",
    "Whitney.Circuit.RawProgram.TermEmission.extension",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.eq_2",
    "Whitney.Circuit.RAM.binaryRecord.eq_3",
    "Whitney.cubeCsOneNorm_le_anchor",
    "Whitney.Circuit.RawProgram.emitMonomial_value",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission_fresh",
    "Whitney.NormalizedPrimitives.bilinear_series",
    "Whitney.normalizedErrorDerivativeConstant._proof_3",
    "Whitney.FiniteTransport.Coupling.row",
    "Whitney.Circuit.RawProgram.emitFamily_count._proof_13",
    "Whitney.FirstOrder.reduction_contact_identity",
    "Whitney.Circuit.offsiteFlag_at_site",
    "Whitney.Circuit.RawProgram.globalEmission_count._proof_13",
    "Whitney.Circuit.RawProgram.zeroFamily.eq_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_eq_iff",
    "Whitney.NormalizedValueLineSeriesBound",
    "Whitney.HighOrder.normalizedObjective_variance_form",
    "Whitney.Circuit.RawProgram.flagEmission._proof_1",
    "Whitney.derivative_cubeJetMajorant._proof_2",
    "Whitney.HighOrder.normalizedPi",
    "Whitney.radius_le_distanceScale._proof_4",
    "Whitney.Circuit.reductionHandles.eq_1",
    "Whitney.Circuit.RawProgram.productEmission_allDepth._proof_2",
    "Whitney.Data.mk.injEq",
    "Whitney.GeometricPrimitives.normalized_norm_sq",
    "Whitney.Circuit.RAM.Tag.code.match_1",
    "Whitney.Circuit.RAM.Tag.input.sizeOf_spec",
    "Whitney.Circuit.RawProgram.OutputFamily.count",
    "Whitney.Circuit.RawProgram.emitMonomial.eq_2",
    "Whitney.Circuit.RAM.vertexLabel._proof_4",
    "Whitney.WeightHierarchy.uniformStage._proof_2",
    "Whitney.Circuit.RAM.Instruction.copyReal.injEq",
    "Whitney.uniformReconstructionConstant_growth._proof_9",
    "Whitney.FirstOrder.reconstruction_one_eq_witness_extension",
    "Whitney.Circuit.RAM.WordOp.eval.eq_3",
    "Whitney.FirstOrder.hasFDerivAt_reconstruction_one_site",
    "Whitney.VarianceRegularity.normalizedValue_line_geometricSeries",
    "Whitney.Scales.scale_pos",
    "Whitney.Majorants.derivSeries_coefficient_bound",
    "Whitney.Circuit.RAM.initialWord.eq_1",
    "Whitney.Circuit.RawProgram.logSumEmission_depth._proof_17",
    "Whitney.GeometricPrimitives.logSeries_hasFPowerSeriesAt._proof_2",
    "Whitney.Optimizer.hasDerivAt_affineLine",
    "Whitney.Offsite.varianceCoefficient_pos._proof_2",
    "Whitney.Majorants.fst_pullback_geometric_bound",
    "Whitney.normalizedErrorSeriesConstant._proof_1",
    "Whitney.Circuit.RawProgram.momentEmission",
    "Whitney.FiniteSitesScale.exists_scale_cutoff",
    "Whitney.FiniteTransport.Coupling.mk.sizeOf_spec",
    "Whitney.closedUnitCube.eq_1",
    "Whitney.Circuit.RAM.Tag.constant.sizeOf_spec",
    "Whitney.iteratedFDeriv_taylorPolynomial_eq_zero_of_lt",
    "Whitney.FirstOrder.reduced_vertex_value",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_16",
    "Whitney.HighOrder.normalizationC._proof_1",
    "Whitney.Circuit.RawProgram.emitShift_allDepth._proof_2",
    "Whitney.FiniteTransport.Coupling.column_mass_le_row_mass",
    "Whitney.Circuit.RAM.initialReal._proof_5",
    "Whitney.OptimizerSeries.one_le_optimizerValueSeriesConstant",
    "Whitney.VarianceRegularity.normalizedPartition",
    "Whitney.Circuit.RAM.installOutput_preserves_other_words",
    "Whitney.FirstOrder.norm_fderiv_sub_eq_norm_first_tensor",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_1",
    "Whitney.Circuit.circuit_complexity._proof_3",
    "Whitney.Scales.sum_scale",
    "Whitney.Circuit.RawProgram.Emission.extension",
    "Whitney.Circuit.escapePoint_ne_site",
    "Whitney.Circuit.DAG.depthStage_stable._proof_3",
    "Whitney.Circuit.StablePartition.firstCount",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.eq_3._@.Theorem1.CircuitReduction._hyg.563",
    "Whitney.OptimizerSeries.HasGeometricSeries.log",
    "Whitney.Circuit.RAM.binaryRecord.eq_1",
    "Whitney.VarianceFamily.reconstruction_one",
    "Whitney.Circuit.RAM.Serialized.rec",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_base_bound._proof_1",
    "Whitney.Circuit.RAM.Instruction.jump.inj",
    "Whitney.Circuit.RawProgram.globalPolynomialsX_value",
    "Whitney.Majorants.partialGradientMap._proof_11",
    "Whitney.Circuit.RawProgram.Extends.embedding_trans",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_1",
    "Whitney.GeometricPrimitives.log_theta_ratio_series",
    "Whitney.WeightHierarchy.Hierarchy.mk.injEq",
    "Whitney.Circuit.UnaryGate.value",
    "Whitney.Circuit.distanceEmission_complexity",
    "Whitney.Circuit.RawProgram.GeometryEmission.theta",
    "Whitney.openUnitCube_subset_closedUnitCube",
    "Whitney.Circuit.PolynomialTranslation.translate_neg_translate",
    "Whitney.Circuit.BinaryGate.casesOn",
    "Whitney.objective._proof_3",
    "Whitney.VarianceFamily.endpoint_gap",
    "Whitney.NormalizedPrimitives.normalized_polynomial_series._proof_2",
    "Whitney.Circuit.RAM.WordOp.rec",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.eq_2",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds._proof_1",
    "Whitney.Circuit.RAM.fieldAddress_after_headers._proof_13",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.splitter",
    "Whitney.Circuit.RawProgram.offsiteEmission_defined",
    "Whitney.FiniteTransport.iterate._sunfold",
    "Whitney.Circuit.safeInput_ne_site",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_5",
    "Whitney.Circuit.RAM.State",
    "Whitney.CircuitPolynomialBounds.count_factors._proof_3",
    "Whitney.Circuit.PolynomialData.mk",
    "Whitney.Circuit.RawProgram.emitPolynomial._proof_16",
    "Whitney.WeightHierarchy.hierarchy_nonempty_uniform",
    "Whitney.Circuit.RawProgram.packet_safe_depth_le",
    "Whitney.Circuit.RAM.instDecidableEqTag",
    "Whitney.Circuit.OffsiteDomains.logarithm_positive",
    "Whitney.FiniteTransport.Coupling.identity_boundedDisplacement",
    "Whitney.Circuit.RawProgram.radiusScalePacket",
    "Whitney.Circuit.RawProgram.computation.eq_1",
    "_private.Theorem1.CircuitReductionEmitter.0._proof_9",
    "Whitney.iteratedFDeriv_one_taylorPolynomial_one",
    "Whitney.Circuit.RawProgram.flagPacket_allDepth._proof_2",
    "Whitney.Circuit.RawNode.binary_div_of_map",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.eq_1",
    "Whitney.CircuitReduction.depth_fullTree",
    "Whitney.Circuit.RawProgram.thetaValues",
    "Whitney.Circuit.ReductionOp.product",
    "Whitney.Circuit.coordinateSpace",
    "Whitney.Circuit.RawProgram.GeometryEmission.noConfusion",
    "Whitney.OptimizerSeries.one_le_optimizerMeanSeriesConstant",
    "Whitney.Circuit.RawProgram.radiusScalePacket_allDepth._proof_4",
    "Whitney.Circuit.RAM.dagRecord",
    "Whitney.Circuit.RawProgram.nodeAt_parent_lt",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_31",
    "Whitney.WeightTransfer.balancing_shift",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_10",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copyEndState_succ",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth",
    "Whitney.Circuit.DAG.depthAt_le_of_levels",
    "Whitney.CircuitReduction.heap_prod._proof_1",
    "Whitney.distanceScaleBase_expanded",
    "Whitney.Circuit.RawProgram.radiusValues_eq_radius",
    "Whitney.Majorants.snd_coordinate_series",
    "Whitney.Circuit.RAM.copyProgram_finish._proof_3",
    "Whitney.Circuit.emitTree_reaches._proof_4",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_19",
    "Whitney.objective_attains_minimum",
    "Whitney.Majorants.affineGibbsPartition",
    "Whitney.Circuit.RawProgram.old_val",
    "Whitney.Circuit.RAM.serialize._proof_18",
    "Whitney.NormalizedPrimitives.normalized_b_series",
    "Whitney.FirstOrder.hasFDerivAt_extension",
    "Whitney.FirstOrder.reductionVector.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_1",
    "Whitney.reconstructionConstant_growth",
    "Whitney.siteBallMass_pos",
    "Whitney.VarianceFamily.objective",
    "Whitney.Circuit.RawProgram.packet_allDepth._proof_2",
    "Whitney.Optimizer.stationaryJacobian_injective",
    "Whitney.theorem1_zero_order._proof_1",
    "Whitney.Circuit.RawProgram.emitTerms_length",
    "Whitney.NormalizedPrimitives.site_nat_power_series",
    "Whitney.Offsite.temperature_pos._proof_2",
    "Whitney.Circuit.RawNode.recOn",
    "Whitney.Circuit.RAM.Address.noConfusion",
    "Whitney.CircuitReduction.height",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_fresh",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.eq_1",
    "Whitney.Circuit.RAM.Serialized.reals",
    "Whitney.Majorants.numeratorExtractionMap",
    "Whitney.Circuit.RawProgram.value_old",
    "Whitney.Circuit.circuitExponent",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.splitter",
    "Whitney.Circuit.RawProgram.TermEmission.noConfusionType",
    "Whitney.Circuit.RAM.RealTest",
    "Whitney.FirstOrder.objective_one_eq_potential",
    "Whitney.FiniteSitesScale.ballMass_eq_center",
    "Whitney.Circuit.RawProgram.zeroClosure._proof_4",
    "Whitney.Circuit.Circuit.unique_sink",
    "Whitney.Circuit.Node.binary.inj",
    "Whitney.Polarization.symmetric_unit_bound",
    "Whitney.Circuit.DAG.depthStage.match_1",
    "Whitney.Circuit.RawProgram.inverseEmission_depth_le",
    "Whitney.Circuit.emitTree_reaches._proof_2",
    "Whitney.theorem1_zero_order",
    "Whitney.Circuit.RawProgram.value._unsafe_rec",
    "Whitney.GeometricPrimitives.probability_log_exp_series",
    "Whitney.CurrentAnchor.admissible_data_exist",
    "Whitney.Circuit.OffsiteDomains.inverse_distance_exponent",
    "Whitney.VarianceRegularity.normalizedObjective",
    "Whitney.Circuit.RawProgram.indicatorEmission._proof_1",
    "Whitney.Offsite.contDiffAt_selectedWeights",
    "Whitney.Circuit.RawProgram.closureFactor_pos._proof_1",
    "Whitney.VarianceFamily.analyticAt_extension",
    "Whitney.Circuit.RAM.Instruction.branchReal.injEq",
    "Whitney.Circuit.RawProgram.momentEmission_defined",
    "Whitney.Circuit.StablePartition.label_injective._proof_4",
    "Whitney.Circuit.RAM.Instruction.execute",
    "Whitney.Circuit.RAM.Adjacency.serialWord",
    "Whitney.Circuit.emitTree._proof_27",
    "Whitney.GeometryWeights.exists_positive_doubling_weights",
    "Whitney.normalizedErrorSeriesConstant",
    "Whitney.Circuit.RawProgram.globalSafePacket_indicators",
    "Whitney.Circuit.RAM.Instruction.wordLiteral",
    "Whitney.Optimizer.normalized_lower_moment._proof_3",
    "Whitney.Optimizer.energies._proof_1",
    "Whitney.isCompact_closedUnitCube",
    "Whitney.HighOrder.normalizedCurvePartition_pos",
    "Whitney.Circuit.RAM.Instruction.wordOp.inj",
    "Whitney.Circuit.RAM.Adjacency._sizeOf_inst",
    "Whitney.Circuit.DAG.input._proof_3",
    "Whitney.Circuit.RAM.RealTest.nonnegative",
    "Whitney.Circuit.Complexity.height_succ._proof_1",
    "Whitney.Circuit.RawProgram.radiusValues.eq_1",
    "Whitney.FirstOrder.chosenMean_lipschitz",
    "Whitney.reconstruction_zero_eq_envelope",
    "Whitney.Circuit.RAM.Record.wordField",
    "Whitney.exists_nearest_site",
    "Whitney.Circuit.ReductionOp.ofNat",
    "Whitney.hasFDerivAt_taylorPolynomial_succ",
    "Whitney.Circuit.emitTree._proof_13",
    "Whitney.Circuit.RawProgram.exponentialTerm",
    "Whitney.Circuit.RawProgram.DivisionDisciplineIn.add",
    "Whitney.WeightHierarchy.uniformStage._proof_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation._proof_6",
    "Whitney.Circuit.RawProgram.globalCountConstant",
    "Whitney.Polarization.bijectiveEquivPerm",
    "Whitney.Circuit.RAM.step.eq_1",
    "Whitney.Circuit.exponentialFactor",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_divisionDiscipline",
    "Whitney.centered_localInverse_geometric_bound",
    "Whitney.HighOrder.variance_smul_nonneg",
    "Whitney.Circuit.RawProgram.FlagPacket.noConfusion",
    "Whitney.Scales.exists_scale_pair",
    "Whitney.Circuit.RAM.Adjacency.mk",
    "Whitney.FiniteNets.exists_full_level",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_allDepth._proof_11",
    "Whitney.Circuit.RawProgram.offsiteEmission_depth._proof_22",
    "Whitney.Circuit.RawProgram.toDAG._proof_4",
    "Whitney.FirstOrder.offSiteValue_one_eq_extension",
    "Whitney.Circuit.RAM.CopyMode.recOn",
    "Whitney.VarianceRegularity.normalized_reconstruction_error_identity",
    "Whitney.Circuit.RawProgram.nodeAt",
    "Whitney.CircuitReduction.Tree.paddingCount.eq_2",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_7",
    "Whitney.Circuit.RawProgram.emitFamily_nonconstant",
    "Whitney.Circuit.RawProgram.globalPolynomialsY_defined",
    "Whitney.distanceScaleConstant_nonneg",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_7",
    "Whitney.CircuitPolynomialBounds.factors.eq_1",
    "Whitney.closedUnitCube_distance_le",
    "Whitney.CircuitPolynomialBounds.multiIndexFintype",
    "Whitney.FiniteTransport.Coupling.row_capture_ball",
    "Whitney.Circuit.RAM.Serialized._sizeOf_1",
    "Whitney.Circuit.emitReduction_depth_le",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.eq_1",
    "Whitney.Circuit.RawProgram.radiusEmission_divisionDiscipline",
    "Whitney.Circuit.RAM.Runs.below.next",
    "Whitney.Circuit.RawNode.parent_depth_le._proof_3",
    "Whitney.Circuit.RAM.Instruction.branchWord.sizeOf_spec",
    "Whitney.Circuit.RAM.Instruction.wordNot.inj",
    "Whitney.Circuit.RawProgram.radiusScalePacket_values",
    "Whitney.Circuit.RawProgram.emitSquare.eq_1",
    "Whitney.Circuit.RAM.RealTest.eval",
    "Whitney.doublingConstant.eq_1",
    "Whitney.Circuit.RawProgram.globalPoint_offsites",
    "Whitney.Optimizer.abstractObjective",
    "Whitney.variance",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.splitter",
    "Whitney.VarianceRegularity.higherOrderEstimates_of_normalized_line_bound._proof_3",
    "Whitney.CircuitPolynomialBounds.multiIndexInhabited",
    "Whitney.Circuit.RAM.RealOp.eval.match_1",
    "Whitney.HighOrder.partitionSeriesConstant._proof_3",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.eq_8",
    "Whitney.CircuitReduction.Tree.evalProd.eq_1",
    "Whitney.Circuit.Node.parents",
    "Whitney.CircuitReduction.Tree.input.injEq",
    "Whitney.Circuit.RawProgram.emitFamily_count",
    "Whitney.VarianceFamily.radius_pow_eq_sum._proof_2",
    "Whitney.Circuit.emitTree._proof_29",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.eq_2",
    "Whitney.FiniteNets.nearestParent",
    "Whitney.Optimizer.energies.eq_1",
    "Whitney.OptimizerSeries.implicitSeriesConstant.eq_1",
    "Whitney.GeometricPrimitives.quadraticSeries.eq_1",
    "Whitney.Offsite.temperature",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode",
    "Whitney.Majorants.partialGradientMap._proof_6",
    "Whitney.VarianceRegularity.normalizedEnergy._proof_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_depth_le._proof_2",
    "Whitney.Circuit.RAM.coefficientCount",
    "Whitney.offSiteValue.eq_1",
    "Whitney.VarianceRegularity.normalizedPi_is_minimum",
    "Whitney.distanceScaleConstant",
    "Whitney.Circuit.RawProgram.zeroSum_ne_old",
    "Whitney.WeightHierarchy.Next.recOn",
    "Whitney.Majorants.instNormedSpaceRealContinuousLinearMapIdProd_theorem1._proof_2",
    "Whitney.Majorants.instNormedAddCommGroupContinuousLinearMapRealId_theorem1._proof_1",
    "Whitney.Circuit.RawProgram.globalGeometry._proof_6",
    "Whitney.Circuit.logArgument_pos",
    "Whitney.VarianceRegularity.normalizedMean_spec",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle",
    "Whitney.FirstOrder.costMap._proof_6",
    "Whitney.Circuit.RawNode.rec",
    "Whitney.Circuit.RawProgram.AllDepthLe.mono",
    "Whitney.Circuit.RawProgram.flagPacket_chi_depth_le._proof_1",
    "Whitney.Circuit.RawProgram.closureFactor",
    "Whitney.Circuit.RawProgram.Extends.definedAt_prefix",
    "Whitney.Optimizer.continuous_mul_log_div",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_count",
    "Whitney.HighOrder.normalizedLinePartition_geometricSeries",
    "Whitney.Circuit.RAM.Record.mk.sizeOf_spec",
    "Whitney.Circuit.PolynomialTranslation.translate.eq_1",
    "Whitney.Circuit.RawProgram.zeroPrefix_handle_val._proof_2",
    "Whitney.CircuitReduction.Tree.below",
    "Whitney.Circuit.RawProgram.zeroFamily._proof_1",
    "Whitney.data_polynomial_primitive_bound",
    "Whitney.WeightTransfer.fiber.eq_1",
    "Whitney.Circuit.UnaryGate.power.injEq",
    "Whitney.hasFTaylorSeriesUpTo_of_site_power_bounds._proof_2",
    "Whitney.CircuitReduction.fullTree.match_1",
    "Whitney.Circuit.RawProgram.emitTerms_nodup._proof_16",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.eq_2",
    "Whitney.Circuit.RAM.State.writeReal",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree._proof_1._@.Theorem1.CircuitReduction._hyg.188",
    "Whitney.Circuit.RawProgram.emitPolynomial_allDepth._proof_1",
    "Whitney.Circuit.OffsiteDomains.rec",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_4",
    "Whitney.VarianceFamily.temperature.eq_1",
    "Whitney.Circuit.RAM.WordOp.eval.match_1",
    "Whitney.Circuit.RAM.RealTest.rec",
    "Whitney.Circuit.RAM.copyProgram_cycle._proof_25",
    "Whitney.Circuit.DAG.value_input",
    "Whitney.HighOrder.normalizedCurvePartition",
    "Whitney.WeightHierarchy.uniformStage",
    "Whitney.Circuit.RawProgram.Extends.recOn",
    "Whitney.iteratedDeriv_bound_of_rescaled_series._proof_2",
    "Whitney.Data.mk._flat_ctor",
    "Whitney.Circuit.PolynomialTranslation.totalDegree_translate",
    "Whitney.Circuit.RawNode.parents.match_1",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth._proof_3",
    "Whitney.Circuit.RawProgram.zeroFamily",
    "Whitney.VarianceFamily.continuous_objective",
    "Whitney.Circuit.RawProgram.toDAG_definedAt._proof_6",
    "Whitney.Majorants.centeredStationarity_zero",
    "Whitney.Data.noConfusion",
    "Whitney.CircuitPolynomialBounds.coefficient",
    "Whitney.FiniteTransport.iterate._proof_8",
    "Whitney.CircuitReduction.paddedSize",
    "Whitney.VarianceFamily.strictConvexOn_objective",
    "Whitney.Circuit.RAM.copiedFrames_cell._proof_5",
    "Whitney.Circuit.RawProgram.flagEmission_value",
    "Whitney.Optimizer.partition.eq_1",
    "Whitney.radius_power_le_doubling",
    "Whitney.Majorants.gibbs_weight_change_of_base",
    "Whitney.FiniteTransport.iterate.match_1",
    "Whitney.Circuit.RAM.WordTest._sizeOf_1",
    "Whitney.Circuit.RAM.siteInputAddress_injective._proof_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.ofNat_sub_one._proof_6",
    "Whitney.Circuit.Circuit.mk._flat_ctor",
    "Whitney.Data.casesOn",
    "Whitney.Circuit.RAM.Word.add",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.eq_3",
    "Whitney.Circuit.StablePartition.label_lt._proof_4",
    "Whitney.FirstOrder.witness_taylor_one",
    "Whitney.Circuit.TreeEmission.recOn",
    "Whitney.FirstOrder.witnessVector.eq_1",
    "Whitney.GeometryWeights.doubling_from_two_scales",
    "Whitney.Circuit.RAM.Instruction.execute.eq_1",
    "Whitney.Circuit.RawProgram.geometryEmission_allDepth._proof_5",
    "Whitney.contDiff_and_zero_jets_of_closed_set_decay",
    "Whitney.WeightTransfer.initialChild_sum",
    "Whitney.Circuit.RawProgram.zeroPrefix_count",
    "Whitney.Circuit.RawProgram.emitTerms._proof_11",
    "Whitney.FiniteTransport.Coupling.row_mass_le_ball_mass",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.eq_2",
    "Whitney.Circuit.RAM.WordTest.eval.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.literal_eq_ofNat",
    "Whitney.Circuit.RawProgram.globalSafePacket_defined",
    "Whitney.Circuit.RawProgram.exponentialTermEmission_depth",
    "Whitney.FirstOrder.witness_contact_nonnegative",
    "Whitney.Circuit.RawProgram.emitScale_defined",
    "Whitney.CircuitPolynomialBounds.multiIndexFinite",
    "Whitney.Optimizer.partition_pos",
    "Whitney.Majorants.augmented_exponent_geometric_bound",
    "Whitney.Optimizer.stationary_abstractObjective",
    "Whitney.Circuit.RawProgram.radiusEmission._proof_8",
    "Whitney.Circuit.RawProgram.nodeAt._sunfold",
    "Whitney.Circuit.RawProgram.Extends.embedding_step",
    "Whitney.VarianceRegularity.normalizedB",
    "Whitney.Circuit.pointIndicator_self",
    "Whitney.distanceScale_from_doubling",
    "Whitney.CircuitPolynomialBounds.boundedWord_card",
    "Whitney.FiniteNets.exists_net_univ",
    "Whitney.Circuit.Complexity.size_linear_postprocess",
    "Whitney.Circuit.DAG.IsAntichain",
    "Whitney.Optimizer.strictConvexOn_mul_log_div",
    "Whitney.Circuit.RawProgram.emitTerms",
    "Whitney.Circuit.RawProgram.polynomialFamily_count",
    "Whitney.WeightHierarchy.Hierarchy.step",
    "Whitney.Optimizer.inner_barycenter",
    "Whitney.GeometricPrimitives.inversePowerSum_pos",
    "Whitney.Circuit.RawProgram.RadiusScalePacket._sizeOf_1",
    "Whitney.Circuit.RawProgram.emitSquare_nonconstant",
    "Whitney.VarianceRegularity.normalizedPartition_series_of_primitives",
    "Whitney.Circuit.RawProgram.SafeInputPacket.noConfusionType",
    "Whitney.Circuit.TreeEmission.mk.inj",
    "Whitney.Circuit.RawProgram.distanceEmission_allDepth",
    "Whitney.Circuit.RawProgram.emitScale_depth._proof_1",
    "Whitney.Circuit.circuit_complexity",
    "Whitney.Majorants.weighted_exp_composition_coefficient_bound",
    "Whitney.WeightHierarchy.Next._sizeOf_1",
    "Whitney.Circuit.emitReduction_allDepth_of_bound",
    "Whitney.Circuit.RawProgram.emitFamily_nonconstant._proof_1",
    "Whitney.CircuitReduction.fullTree._sunfold",
    "Whitney.Offsite.analyticAt_normalizedCost",
    "Whitney.Circuit.RAM.copyProgram_finish._proof_4",
    "Whitney.CircuitReduction.Tree.paddingCount.eq_1",
    "Whitney.Circuit.RawProgram.emitFamily._proof_8",
    "Whitney.Data.mu",
    "Whitney.normalized_line_bound_of_value_series._proof_4",
    "Whitney.Majorants.partialGradientMap._proof_3",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_12",
    "Whitney.Majorants.change_exponent_geometric_bound",
    "Whitney.Circuit.BinaryGate._sizeOf_inst",
    "Whitney.Circuit.RawProgram.offsiteEmission_allDepth._proof_3",
    "Whitney.Circuit.RawProgram.shiftEmission._proof_1",
    "Whitney.Circuit.RawProgram.Emission.noConfusion",
    "Whitney.Circuit.RawProgram.value_computation._proof_13",
    "Whitney.Circuit.RawProgram.emitShift_nonconstant",
    "Whitney.NormalizedPrimitives.normalized_radial_series._proof_1",
    "Whitney.GeometricPrimitives.radius_pow_eq_inversePowerSum_quotient._proof_2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.controlWords_data._proof_7",
    "Whitney.Circuit.RawProgram.flagPacket_allDepth._proof_1",
    "Whitney.Circuit.RawProgram.logSumEmission_divisionDiscipline",
    "Whitney.Circuit.RawProgram.productEmission._proof_4",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission.eq_1",
    "Whitney.VarianceFamily.entropy_endpoint",
    "Whitney.Circuit.RawProgram.normalizeWeights_allDepth._proof_3",
    "Whitney.FirstOrder.reductionCost",
    "Whitney.Offsite.siteEnergy",
    "Whitney.zeroEnvelope",
    "Whitney.Circuit.RAM.Address",
    "Whitney.Circuit.RAM.Word.ofNat",
    "Whitney.Circuit.RawProgram.logSumEmission_depth._proof_16",
    "Whitney.CircuitReduction.supplied_handles_nodup",
    "Whitney.Majorants.partialGradientMap",
    "Whitney.FirstOrder.affine_representation_of_taylor",
    "Whitney.VarianceRegularity.normalizedW",
    "Whitney.Circuit.RawProgram.emitTerms_divisionDiscipline",
    "Whitney.FirstOrder.hasFDerivAt_psi",
    "Whitney.VarianceFamily.theta_fixed_exponent",
    "Whitney.Circuit.RawProgram.productEmission",
    "Whitney.NormalizedLineDerivativeBound",
    "Whitney.Circuit.Node.noConfusion",
    "Whitney.CircuitReduction.Tree.inputIndices.eq_1",
    "Whitney.Majorants.hasFPowerSeriesAt_finite_sum",
    "Whitney.Circuit.RawProgram.FreshEmission.mk.sizeOf_spec",
    "Whitney.CircuitReduction.Tree.inputIndices._sunfold",
    "Whitney.Circuit.RawProgram.Emission.result",
    "Whitney.WeightHierarchy.Stage._sizeOf_inst",
    "Whitney.Circuit.squareCircuit",
    "Whitney.SmoothImplicit.triangularEquiv",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.eq_3",
    "Whitney.CircuitPolynomialBounds.eval_eq_coefficient_sum",
    "Whitney.Circuit.RawProgram.emitFamily_allDepth._proof_1",
    "Whitney.FirstOrder.affine_gradient",
    "Whitney.FiniteTransport.iterate_boundedDisplacement",
    "Whitney.Circuit.RawProgram.weightFamily_defined",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.block_separation",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_defined",
    "Whitney.Circuit.RawProgram.packet_allDepth",
    "Whitney.GeometryWeights.branching_doubling_constant",
    "Whitney.Circuit.RAM.initialReal._proof_4",
    "Whitney.Circuit.RawProgram.globalEmission_allDepth._proof_15",
    "Whitney.CircuitReduction.Tree.depthWith_le",
    "Whitney.Circuit.RawProgram.packet_chi_value",
    "Whitney.Circuit.RawProgram.finishMaster_allDepth._proof_6",
    "Whitney.Circuit.RawProgram.DefinedAt.match_1",
    "Whitney.Circuit.RawProgram.emitFamily._proof_9",
    "Whitney.VarianceRegularity.normalizedB.eq_1",
    "Whitney.Circuit.RAM.State.writeWord.eq_1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.splitter",
    "Whitney.Circuit.RAM.initialReal.eq_1",
    "Whitney.AnchorExamples.symmetricData._proof_2",
    "Whitney.Circuit.RawProgram.toDAG_depthAt_le",
    "Whitney.Circuit.RawProgram.polynomialFamily_depth_le",
    "Whitney.Majorants.partialGradientMap._proof_17",
    "Whitney.Circuit.RawProgram.distanceValues_eq_norm",
    "Whitney.Circuit.RawProgram.flagPacket._proof_4",
    "Whitney.Circuit.RawNode.isConstant.eq_2",
    "Whitney.Circuit.emitTree._proof_5",
    "Whitney.Circuit.DAG.ComputesOn",
    "Whitney.Circuit.RawProgram.DefinedAt.eq_2",
    "Whitney.Circuit.extensionCircuit_bounds",
    "Whitney.FiniteTransport.Coupling.comp_strictDisplacement",
    "Whitney.Circuit.BinaryGate.recOn",
    "Whitney.Circuit.RawProgram.exponentialTermEmission",
    "Whitney.Majorants.gibbs_partition_change_of_base",
    "Whitney.CircuitReduction.depth_fullTree._proof_16",
    "Whitney.GeometryWeights.doubling_of_finite_hierarchy._proof_1",
    "Whitney.Circuit.Complexity.height_add_components",
    "Whitney.sites_nonempty",
    "Whitney.entropy.eq_1",
    "Whitney.Circuit.RawProgram.globalPolynomialsY",
    "Whitney.Circuit.RAM.copyCell.eq_2",
    "Whitney.Circuit.RawProgram.geometryEmission._proof_11",
    "Whitney.Circuit.PolynomialData.mu",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.splitter",
    "Whitney.Optimizer.gibbs_sum",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate_allDepth._proof_2",
    "Whitney.Circuit.RAM.RealTest.negative",
    "Whitney.Circuit.RAM.chosenWordSize",
    "Whitney.VarianceRegularity.familyReconstructionConstant",
    "Whitney.Circuit.emitTree._proof_30",
    "Whitney.Circuit.RAM.step_halted",
    "Whitney.Circuit.RawProgram.geometryEmission_divisionDiscipline",
    "Whitney.Circuit.StablePartition.firstOrder",
    "Whitney.Circuit.RAM.RealTest.noConfusionType",
    "Whitney.Circuit.RawProgram.toCircuit",
    "Whitney.NormalizedPrimitives.affine_series",
    "Whitney.VarianceFamily.theta",
    "Whitney.Circuit.Complexity.size_polynomial_absorb._proof_1",
    "Whitney.VarianceFamily.neg_normalizedEnergy._proof_1",
    "Whitney.VarianceFamily.temperature_pos",
    "Whitney.Circuit.RawProgram.emitMvPolynomial_divisionDiscipline",
    "Whitney.Circuit.RawProgram.emitInverse_nonconstant",
    "Whitney.nearestSiteDistance_le_norm",
    "Whitney.finite_polynomial_line_expansion",
    "Whitney.Circuit.RAM.Word.mul_no_wrap",
    "Whitney.cubeCsOneNorm_le_anchor._proof_3",
    "Whitney.Circuit.RawProgram.allDepth_nil",
    "Whitney.GeometricPrimitives.quadraticSeries",
    "Whitney.Circuit.RAM.RealTest.toCtorIdx",
    "Whitney.Circuit.RAM.WordOp.remainder",
    "Whitney.Circuit.DAG.valuesAt._sunfold",
    "Whitney.CircuitReduction.Tree.depth.eq_3",
    "Whitney.Circuit.TreeEmission.output_origin",
    "Whitney.HighOrder.scalar_normalized_cost_bounds._proof_3",
    "Whitney.Circuit.RawProgram.squaredCoordinates",
    "Whitney.Circuit.RawProgram.old_injective",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate._proof_2",
    "Whitney.Circuit.DAG.valuesAt_stable",
    "Whitney.SmoothImplicit.triangularEquiv._proof_3",
    "Whitney.CircuitReduction.depthFrom_reduce_le",
    "Whitney.CircuitReduction.Tree.branch.injEq",
    "Whitney.CircuitReduction.Tree.evalSum",
    "Whitney.Circuit.RawProgram.distanceEmission_depth_le._proof_2",
    "Whitney.Circuit.emitTree_reaches._proof_3",
    "Whitney.Offsite.normalizedVariance_pos",
    "Whitney.Circuit.RawProgram.finishMaster._proof_3",
    "Whitney.Circuit.RAM.installOutput_real",
    "Whitney.FiniteTransport.Coupling.comp._proof_5",
    "Whitney.Circuit.RawProgram.flagEmission_divisionDiscipline",
    "Whitney.Circuit.RawProgram.coordinateEqualities_depth",
    "Whitney.FirstOrder.witness_sharp_compatibility",
    "Whitney.WeightHierarchy.Next.child",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.eq_12",
    "Whitney.CircuitReduction.Tree.depthWith.eq_1",
    "Whitney.Circuit.RawProgram.indicatorEmission_fresh",
    "Whitney.Circuit.RawProgram.distanceEmission_fresh",
    "Whitney.Circuit.RawProgram.exponentialTermEmission._proof_9",
    "Whitney.Circuit.RawProgram.squaredCoordinates_depth",
    "Whitney.Circuit.StablePartition.permutation._proof_3",
    "Whitney.Majorants.partition_ge_exp_neg_five._proof_1",
    "Whitney.Circuit.RawProgram.DivisionsOrdered",
    "Whitney.Majorants.real_expSeries_norm",
    "Whitney.Circuit.RAM.State.mk.sizeOf_spec",
    "Whitney.Circuit.RawProgram.emitCenteredPolynomial_defined",
    "Whitney.WeightHierarchy.Stage.recOn",
    "Whitney.FirstOrder.potential_difference_shifted",
    "Whitney.Circuit.emitReduction_allDepth_of_bound._proof_2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.splitter",
    "Whitney.HighOrder.normalized_reconstruction_error_identity",
    "Whitney.smoothCost",
    "Whitney.zero_objective_ge_minimizing_cone",
    "Whitney.Majorants.gibbs",
    "Whitney.FiniteTransport.Coupling.mk._flat_ctor",
    "Whitney.Circuit.RawProgram.packet_allDepth._proof_1",
    "Whitney.flat_taylor_derivative_bound._proof_1",
    "Whitney.Circuit.DAG.valuesAt._unsafe_rec",
    "Whitney.Circuit.RawNode.value_sort",
    "Whitney.WeightTransfer.column",
    "Whitney.normalized_data_polynomial_line_expansion",
    "Whitney.Circuit.Circuit.mk.injEq",
    "Whitney.Optimizer.hasFDerivAt_stationaryMap._proof_12",
    "Whitney.Optimizer.normalized_reference_objective_le._proof_1"
  ],
  "complete_new_anchor_verified": false,
  "definability_excluded": true,
  "excluded_unsafe_compiler_declarations": [
    "Whitney.Circuit.RawProgram.emitCoefficient._cstage1",
    "Finset.sup._at.Whitney.Circuit.DAG.depthStage._spec_1._rarg._closed_1._cstage2",
    "Whitney.WeightTransfer.shift._rarg._closed_2._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.flagEmission._cstage1",
    "Whitney.Circuit.reductionHandles._rarg._cstage2",
    "Whitney.Circuit.RAM.unaryRecord._cstage1",
    "Whitney.Circuit.PolynomialData.data._elambda_1._cstage1",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate._cstage1",
    "Whitney.Circuit.RawProgram.emitSquare._cstage2",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode._cstage2",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.splitter._cstage2",
    "Whitney.Circuit.RAM.copyEndState._elambda_2._rarg._cstage2",
    "Whitney.Circuit.RAM.copyCell._cstage2",
    "Whitney.Circuit.RAM.RealTest.toCtorIdx._cstage1",
    "Whitney.Circuit.RawProgram.scaleEmission._cstage1",
    "Whitney.Circuit.RawProgram.emitMonomial.match_1._cstage1",
    "Fintype.card._at.Whitney.Circuit.RAM.outputStorage._spec_1._closed_1._cstage2",
    "Whitney.Circuit.RawProgram.emitTerms.match_1._cstage1",
    "Whitney.Circuit.RAM.copiedFrames.match_1._cstage1",
    "Whitney.CircuitReduction.Tree.depth._cstage2",
    "Whitney.Circuit.RawProgram.inversePowerEmission._cstage1",
    "List.filterTR.loop._at.Whitney.WeightTransfer.fiber._spec_3",
    "Finset.sup._at.Whitney.Circuit.DAG.depthStage._spec_1",
    "Whitney.Circuit.RAM.Tag.code._cstage2",
    "Whitney.Circuit.RAM.RealTest.noConfusion._cstage2",
    "Whitney.Circuit.RawProgram.momentEmission._cstage1",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission._cstage2",
    "Whitney.Circuit.RAM.vertexLabel._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.splitter._cstage1",
    "Multiset.sum._at.Whitney.Optimizer.barycenter._spec_2",
    "Whitney.Circuit.ReductionOp.toCtorIdx._cstage2",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.relabel._closed_1._cstage2",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.splitter._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_1._rarg._cstage2",
    "Whitney.CircuitReduction.Tree.depth._cstage1",
    "Multiset.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_9._closed_1._cstage2",
    "Whitney.Circuit.RAM.serialize._elambda_2._rarg._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._cstage2",
    "Whitney.Circuit.RawProgram.closureFactor._cstage1",
    "Finset.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_5._cstage2",
    "Whitney.Circuit.RAM.fieldAddress._cstage1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.toCircuit._cstage2",
    "Whitney.Circuit.RawProgram.Extends.embedding._cstage2",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_3._lambda_2._cstage2",
    "LinearMap.inverse._at.Whitney.SmoothImplicit.triangularEquiv._spec_3._cstage2",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawNode.isConstant._rarg._cstage2",
    "Finset.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_5._cstage2",
    "Whitney.Circuit.RAM.Record.wordField.match_1._cstage1",
    "Multiset.filter._at.Whitney.WeightTransfer.fiber._spec_2._cstage2",
    "Whitney.Circuit.RawProgram.coordinateEqualities._cstage2",
    "Function.update._at.Whitney.Circuit.RAM.copyWordFrame._spec_1._cstage2",
    "Whitney.Circuit.RawProgram.Extends.embedding._cstage1",
    "Whitney.Circuit.RAM.nodeRecord._cstage2",
    "Whitney.Circuit.distanceSum._lambda_1._cstage2",
    "Whitney.Circuit.RAM.Record.wordField._rarg._cstage2",
    "Multiset.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_6._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_2",
    "Whitney.normalizedLineRate._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_3._cstage2",
    "Whitney.OptimizerSeries.stationaritySeriesConstant._cstage2",
    "Multiset.sum._at.Whitney.Optimizer.barycenter._spec_2._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._elambda_1",
    "Whitney.Circuit.instDecidableEqReductionOp._cstage1",
    "Function.update._at.Whitney.Optimizer.vertexPath._spec_2",
    "Whitney.OptimizerSeries.valueSeriesConstant._cstage1",
    "Whitney.Circuit.RawProgram.shiftEmission._cstage1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.splitter.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._cstage1",
    "List.mapTR.loop._at.Whitney.Circuit.RawProgram.emitTerms._spec_1._cstage2",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_3._lambda_1._cstage2",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.splitter._rarg._cstage2",
    "Whitney.OptimizerSeries.valueSeriesConstant._cstage2",
    "Whitney.Circuit.RAM.RealOp.toCtorIdx._cstage1",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_1",
    "Finset.sum._at.Whitney.Circuit.distanceSum._spec_1",
    "Whitney.Circuit.RawProgram.emitTerms._cstage2",
    "Whitney.Polarization.sign._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.copyProgram._closed_3._cstage2",
    "MvPolynomial.eval._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_1._cstage2",
    "Whitney.CircuitReduction.fullTree._cstage2",
    "Whitney.Circuit.RawProgram.depth._cstage2",
    "Whitney.Circuit.RawProgram.zeroFamily._cstage1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.CopyMode.instruction._closed_2._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_2._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.copyRealFrame._cstage2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.literalAddress._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_5._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_2",
    "Whitney.Circuit.RAM.State.writeWord._elambda_2._rarg._cstage2",
    "Whitney.CircuitReduction.Tree.depthFrom._cstage1",
    "Whitney.Optimizer.energies._rarg._cstage2",
    "Multiset.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_9._cstage2",
    "Whitney.Circuit.RAM.serialize._cstage1",
    "Whitney.Circuit.RawProgram.emitInverse._closed_1._cstage2",
    "Whitney.Circuit.RAM.vertexLabel._rarg._cstage2",
    "Whitney.Circuit.RAM.WordOp.toCtorIdx._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_13._cstage2",
    "Finset.sum._at.Whitney.CircuitPolynomialBounds.encode._spec_1._rarg._cstage2",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._cstage1",
    "Whitney.CircuitPolynomialBounds.multiIndexInhabited._cstage2",
    "Whitney.Circuit.RAM.Address.resolve._cstage2",
    "Whitney.Circuit.RawProgram.emitShift._cstage1",
    "LinearEquiv.toAddEquiv._at.Whitney.SmoothImplicit.triangularEquiv._spec_5",
    "Whitney.Circuit.squareCircuit._cstage1",
    "Whitney.uniformReconstructionConstant._closed_1._cstage2",
    "Whitney.Circuit.RawProgram.weightFamily._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.globalCountConstant._cstage1",
    "Whitney.Circuit.squareDAG._elambda_2._closed_3._cstage2",
    "Whitney.beta._cstage2",
    "Whitney.Circuit.RAM.serialize._elambda_1",
    "Whitney.Circuit.ReductionOp.gate._cstage1",
    "Whitney.Circuit.BinaryGate.noConfusion._rarg._cstage2",
    "Finset.sum._at.Whitney.WeightTransfer.parentTransport._spec_1",
    "Whitney.Circuit.RawNode.isConstant._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.splitter._cstage1",
    "Whitney.Circuit.ReductionOp.noConfusion._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._cstage1",
    "Whitney.Circuit.RAM.copyProgram._closed_10._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_3._cstage1",
    "Whitney.Circuit.ReductionOp.eval._cstage2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._cstage1",
    "Whitney.Circuit.Circuit.size._cstage2",
    "Whitney.Circuit.RAM.dagAdjacency._elambda_1",
    "Whitney.Circuit.RawProgram.shiftEmission._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_3._cstage2",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._cstage1",
    "Whitney.Circuit.RawProgram.weightFamily._cstage1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.ReductionOp.noConfusion._cstage2",
    "Whitney.Circuit.RAM.serialize._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_6._cstage2",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._closed_2._cstage2",
    "Whitney.WeightTransfer.shift._rarg._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.splitter._cstage2",
    "Whitney.Circuit.RAM.Address.resolve.match_1._cstage1",
    "LinearEquiv.symm._at.Whitney.SmoothImplicit.triangularEquiv._spec_2._cstage2",
    "Whitney.Optimizer.barycenter._rarg._cstage2",
    "Finset.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_5",
    "Whitney.Circuit.RawProgram.emitShiftedSquare._cstage1",
    "Whitney.Optimizer.quadraticCost._rarg._lambda_1._cstage2",
    "Whitney.Circuit.distanceSum._cstage1",
    "Whitney.Circuit.ReductionOp.gate._cstage2",
    "Whitney.Circuit.uncenteredData._elambda_1",
    "Whitney.Circuit.ReductionOp.noConfusion._rarg._cstage2",
    "Whitney.CircuitReduction.Tree.gateCount._cstage2",
    "Whitney.CircuitReduction.Tree.inputIndices._cstage2",
    "Whitney.Circuit.RawProgram.emitScale._cstage1",
    "Whitney.Circuit.RawProgram.emitNode._cstage2",
    "Whitney.Circuit.RawProgram.emitSquare._cstage1",
    "Whitney.Circuit.RawProgram.nodeAt._cstage2",
    "Whitney.Circuit.RAM.vertexLabel._cstage1",
    "Whitney.Circuit.RAM.RealTest.noConfusion._cstage1",
    "Whitney.Circuit.distanceSum._cstage2",
    "Whitney.Circuit.BinaryGate.toCtorIdx._cstage2",
    "Multiset.filter._at.Whitney.WeightTransfer.fiber._spec_2",
    "Whitney.OptimizerSeries.stationaritySeriesConstant._closed_1._cstage2",
    "List.mapTR.loop._at.Whitney.Circuit.RawProgram.emitTerms._spec_1",
    "Finset.sum._at.Whitney.Optimizer.quadraticCost._spec_1._rarg._cstage2",
    "Whitney.CircuitPolynomialBounds.factors._cstage2",
    "Whitney.Optimizer.vertexPath._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.Word.sub._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.WordTest.noConfusion._rarg._cstage2",
    "Whitney.Circuit.RawProgram.zeroPrefix._lambda_1._closed_1._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.splitter._rarg._cstage2",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_3._cstage2",
    "Function.update._at.Whitney.Circuit.RAM.copyWordFrame._spec_1",
    "Whitney.Circuit.RAM.CopyMode.noConfusion._rarg._closed_1._cstage2",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.splitter._cstage1",
    "Whitney.Circuit.squareDAG._elambda_2._closed_7._cstage2",
    "Function.update._at.Whitney.Circuit.RAM.copyRealFrame._spec_1",
    "Whitney.Circuit.RAM.installOutput._elambda_2._cstage2",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.splitter._cstage2",
    "LinearMap.inverse._at.Whitney.SmoothImplicit.triangularEquiv._spec_3._rarg._cstage2",
    "Whitney.Circuit.circuitCoefficient._cstage2",
    "Whitney.CircuitReduction.Tree.binaryCount._cstage1",
    "Whitney.Circuit.RawProgram.monomialValue._cstage2",
    "Whitney.Circuit.RAM.copyWordFrame._cstage1",
    "Whitney.Circuit.ReductionOp.noConfusion._rarg._closed_1._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._cstage2",
    "Whitney.Circuit.coordinateSpace._cstage2",
    "Whitney.Circuit.RAM.Address.resolve._cstage1",
    "Whitney.Circuit.DAG.computation._cstage2",
    "Whitney.Circuit.RAM.dagRecord._cstage2",
    "Whitney.FiniteSitesScale.containingScale._cstage2",
    "Function.update._at.Whitney.Optimizer.vertexPath._spec_2._rarg._cstage2",
    "Finset.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_5",
    "Whitney.Circuit.uncenteredData._elambda_1._cstage2",
    "List.elem._at.Whitney.Circuit.Node.parents._spec_2",
    "Whitney.Circuit.RAM.instDecidableEqTag._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.splitter._rarg._cstage2",
    "Whitney.Optimizer.affineLine._cstage1",
    "Whitney.Circuit.RAM.WordOp.eval.match_1._cstage1",
    "Whitney.Circuit.RAM.CopyMode.instruction._cstage1",
    "Whitney.Circuit.RAM.RealOp.noConfusion._cstage1",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.splitter._cstage2",
    "MvPolynomial.eval\u2082Hom._at.Whitney.Circuit.uncenteredData._elambda_1._spec_2._cstage2",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._cstage2",
    "Whitney.Circuit.DAG.valuesAt.match_1._cstage1",
    "Whitney.Circuit.RAM.copyEndState._elambda_2",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.Extends.computationEmbedding._rarg._cstage2",
    "Whitney.Circuit.DAG.depthStage.match_1._cstage1",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.splitter._rarg._cstage2",
    "Whitney.CircuitReduction.instDecidableEqTree._cstage2",
    "Whitney.Circuit.RAM.inputBase._cstage1",
    "Whitney.Circuit.RAM.copyProgram._cstage2",
    "Whitney.Circuit.BinaryGate.domain.match_1._cstage1",
    "Whitney.Circuit.UnaryGate.value.match_1._cstage1",
    "Whitney.Circuit.RawProgram.flagEmission._closed_1._cstage2",
    "Whitney.CircuitReduction.Tree.depthFrom._cstage2",
    "Whitney.Circuit.RawProgram.productEmission._cstage1",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.splitter._cstage2",
    "Whitney.FiniteTransport.Coupling.transpose._elambda_1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._cstage2",
    "Whitney.Circuit.RAM.WordOp.noConfusion._rarg._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_1._cstage1",
    "Whitney.Polarization.flip._elambda_1._cstage1",
    "Multiset.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_9",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.zeroPrefix._cstage2",
    "Whitney.CircuitReduction.Tree.inputIndices._cstage1",
    "Finset.sum._at.Whitney.WeightTransfer.column._spec_1._rarg._cstage2",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.depth._cstage1",
    "Finset.sum._at.Whitney.WeightTransfer.parentTransport._spec_1._rarg._cstage2",
    "Whitney.Circuit.squareCircuit._cstage2",
    "Multiset.sum._at.Whitney.WeightTransfer.column._spec_2._cstage2",
    "Whitney.Circuit.RAM.chosenWordSize._cstage1",
    "Whitney.Circuit.RawNode.sort.match_1._cstage1",
    "Whitney.Circuit.RawProgram.emitFamily._cstage2",
    "Whitney.Circuit.circuitDepthCoefficient._cstage2",
    "Whitney.Circuit.RAM.WordOp.toCtorIdx._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._cstage1",
    "Whitney.SmoothImplicit.triangularEquiv._rarg._lambda_1._cstage2",
    "Whitney.Optimizer.affineLine._cstage2",
    "Whitney.CircuitReduction.Tree.evalSum._at.Whitney.Circuit.ReductionOp.eval._spec_1._cstage2",
    "Whitney.Circuit.RAM.dagAdjacency._elambda_1._cstage1",
    "Whitney.Circuit.RAM.dagAdjacency._elambda_1._cstage2",
    "Whitney.Circuit.distanceSum._closed_1._cstage2",
    "Whitney.WeightTransfer.parentTransport._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.splitter._cstage1",
    "Multiset.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_6._closed_1._cstage2",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.splitter._rarg._cstage2",
    "Whitney.OptimizerSeries.optimizerValueSeriesConstant._cstage2",
    "Whitney.Circuit.uncenteredData._cstage1",
    "Whitney.uniformReconstructionConstant._cstage2",
    "Whitney.Circuit.RawProgram.relabel._cstage2",
    "Whitney.Circuit.RAM.WordTest.eval._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.emitScale._cstage2",
    "Array.foldrMUnsafe.fold._at.Whitney.Circuit.RawProgram.monomialValue._spec_3",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.Circuit.size._cstage1",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.globalCountConstant._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._cstage1",
    "Finset.sum._at.Whitney.Optimizer.barycenter._spec_1._rarg._cstage2",
    "LinearEquiv.toAddEquiv._at.Whitney.SmoothImplicit.triangularEquiv._spec_5._rarg._cstage2",
    "Finset.sum._at.Whitney.Circuit.distanceSum._spec_1._rarg._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.splitter._cstage2",
    "Whitney.Circuit.ReductionOp.noConfusion._rarg._lambda_1._cstage2",
    "Whitney.Circuit.ReductionOp.neutral._cstage2",
    "Whitney.Circuit.RawProgram.scaleEmission._cstage2",
    "Whitney.Circuit.RAM.copyEndState._elambda_2._cstage1",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_1._rarg._cstage2",
    "Whitney.Circuit.RAM.Tag.toCtorIdx._cstage1",
    "Whitney.Circuit.RAM.copyProgram._cstage1",
    "Array.foldrMUnsafe.fold._at.Whitney.Circuit.RawProgram.monomialValue._spec_3._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.Tag.noConfusion._cstage1",
    "Fintype.card._at.Whitney.Circuit.RAM.outputStorage._spec_1._cstage2",
    "Whitney.Circuit.instDecidableEqReductionOp._cstage2",
    "Finset.sup._at.Whitney.Circuit.DAG.depthStage._spec_1._rarg._lambda_1._cstage2",
    "Whitney.OptimizerSeries.gibbsSeriesInput._closed_1._cstage2",
    "Whitney.Circuit.squareDAG._elambda_2._closed_2._cstage2",
    "Whitney.Circuit.RAM.copiedFrames._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_1._cstage2",
    "Whitney.Circuit.RawProgram.radiusScalePacket._cstage2",
    "Finset.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_5._rarg._cstage2",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.splitter._cstage2",
    "Whitney.WeightTransfer.fiber._cstage2",
    "Whitney.Circuit.RAM.Word.add._cstage1",
    "MvPolynomial.eval._at.Whitney.Circuit.uncenteredData._elambda_1._spec_1._cstage2",
    "Whitney.Circuit.RawNode.OrderedDivision.match_1._cstage1",
    "Finsupp.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_4._cstage2",
    "Whitney.Circuit.RawProgram.coordinateEqualities._lambda_1._cstage2",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.CopyMode.instruction._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.splitter._rarg._cstage2",
    "Finset.filter._at.Whitney.WeightTransfer.fiber._spec_1._cstage2",
    "List.filterTR.loop._at.Whitney.WeightTransfer.fiber._spec_3._cstage2",
    "ContinuousLinearEquiv.symm._at.Whitney.SmoothImplicit.triangularEquiv._spec_1",
    "Whitney.Circuit.RAM.Tag.ofNat._cstage2",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.splitter._cstage2",
    "Multiset.sum._at.Whitney.FiniteSitesScale.containingScale._spec_2",
    "Finset.sum._at.Whitney.Optimizer.barycenter._spec_1._cstage2",
    "Whitney.Circuit.squareDAG._elambda_1._cstage1",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.splitter._cstage2",
    "Whitney.FiniteSitesScale.containingScale._rarg._closed_1._cstage2",
    "Whitney.CircuitPolynomialBounds.encode._cstage2",
    "Whitney.Circuit.RawProgram.momentEmission._cstage2",
    "Whitney.Circuit.DAG.input._cstage1",
    "Whitney.CircuitReduction.Tree.evalProd._at.Whitney.Circuit.ReductionOp.eval._spec_2._cstage2",
    "Whitney.Circuit.RawProgram.flagEmission._cstage2",
    "MvPolynomial.eval\u2082Hom._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_2._cstage2",
    "Whitney.Circuit.RawProgram.toDAG._elambda_1._cstage1",
    "Whitney.Optimizer.energies._cstage2",
    "Whitney.WeightTransfer.shift._cstage2",
    "MvPolynomial.eval\u2082Hom._at.Whitney.Circuit.uncenteredData._elambda_1._spec_2",
    "_private.Theorem1.GibbsExponent.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission._cstage1",
    "Whitney.Circuit.RawProgram.toDAG._cstage1",
    "Whitney.Circuit.RawProgram.input._cstage2",
    "Whitney.Circuit.RAM.binaryRecord._cstage1",
    "Multiset.sum._at.Whitney.WeightTransfer.column._spec_2",
    "Whitney.Circuit.Node.parents._cstage2",
    "Whitney.Circuit.RAM.CopyMode.instruction.match_1._cstage1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.initialWord._cstage2",
    "Whitney.Circuit.RAM.copyProgram._closed_4._cstage2",
    "Whitney.Circuit.RAM.CopyMode.toCtorIdx._cstage2",
    "Finset.sum._at.Whitney.Optimizer.barycenter._spec_1",
    "Whitney.Circuit.RAM.WordTest.toCtorIdx._cstage2",
    "Whitney.Circuit.squareDAG._elambda_2._cstage1",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.uncenteredData._elambda_1._spec_3._lambda_1._cstage2",
    "Whitney.Circuit.RAM.Instruction.execute.match_1._cstage1",
    "Whitney.Circuit.RawProgram.squaredCoordinates._lambda_1._cstage2",
    "Whitney.Circuit.ReductionOp.ofNat._cstage1",
    "Multiset.ndinsert._at.Whitney.Circuit.Node.parents._spec_1._cstage2",
    "Whitney.Circuit.RAM.RealOp.noConfusion._rarg._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_2._rarg._cstage2",
    "Whitney.Circuit.Circuit.depth._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_1._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_2._cstage1",
    "Whitney.Circuit.RawProgram.coordinateEqualities._cstage1",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.splitter._cstage1",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.safeCoordinateEmission._cstage2",
    "Whitney.Circuit.RAM.Tag.noConfusion._rarg._cstage2",
    "Whitney.Circuit.RAM.controlWords._cstage1",
    "Whitney.OptimizerSeries.optimizerMeanSeriesConstant._cstage1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Address.resolve.match_1.splitter._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_3._rarg._cstage2",
    "Whitney.inverseCoefficientRate._cstage1",
    "Multiset.sum._at.Whitney.Optimizer.quadraticCost._spec_2",
    "Whitney.Circuit.BinaryGate.noConfusion._rarg._closed_1._cstage2",
    "Whitney.Optimizer.quadraticCost._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._elambda_2._rarg._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_1",
    "Whitney.Circuit.RawProgram.nodeAt._cstage1",
    "Finsupp.sum._at.Whitney.Circuit.uncenteredData._elambda_1._spec_6._cstage2",
    "Whitney.Optimizer.quadraticCost._rarg._cstage2",
    "Whitney.CircuitReduction.paddedSize._cstage1",
    "Whitney.FiniteTransport.Coupling.transpose._cstage1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.188._cstage2",
    "Whitney.Circuit.RawProgram.productEmission._cstage2",
    "Whitney.Circuit.RAM.WordTest.noConfusion._cstage2",
    "LinearEquiv.symm._at.Whitney.SmoothImplicit.triangularEquiv._spec_2",
    "Whitney.Circuit.RawProgram.closureSizeFactor._cstage2",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.RealTest.toCtorIdx._cstage2",
    "Whitney.CircuitReduction.Tree.depthWith._cstage2",
    "Whitney.Circuit.RawProgram.emitShiftedSquare._cstage2",
    "Finset.sum._at.Whitney.CircuitPolynomialBounds.encode._spec_1._cstage2",
    "Whitney.Circuit.RAM.copyState._elambda_1",
    "Finset.sum._at.Whitney.WeightTransfer.parentTransport._spec_1._cstage2",
    "Whitney.Circuit.ReductionOp.ofNat._cstage2",
    "Whitney.Circuit.RAM.CopyMode.noConfusion._cstage1",
    "Whitney.Circuit.RAM.WordOp.noConfusion._rarg._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.centeredCoordinates._cstage1",
    "Whitney.Circuit.RAM.WordTest.eval.match_1._cstage1",
    "Whitney.Circuit.coordinateSpace._rarg._closed_1._cstage2",
    "Whitney.doublingConstant._closed_1._cstage2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.splitter._cstage2",
    "Whitney.OptimizerSeries.implicitSeriesConstant._cstage1",
    "Whitney.SmoothImplicit.triangularEquiv._cstage1",
    "Whitney.Circuit.RawProgram.monomialValue._rarg._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree.match_1.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.188._cstage1",
    "Whitney.CircuitReduction.Tree.paddingCount._cstage1",
    "Whitney.Circuit.RAM.initialWord._closed_1._cstage2",
    "Whitney.CircuitReduction.Tree.depthWith._cstage1",
    "Whitney.Circuit.RAM.WordTest.eval._cstage1",
    "Whitney.exponent._cstage2",
    "Whitney.Polarization.sign._closed_1._cstage2",
    "Whitney.Circuit.RawProgram.safeCoordinates._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.zeroPrefix._lambda_1._cstage2",
    "List.flatMapTR.go._at.Whitney.CircuitPolynomialBounds.factors._spec_1._cstage2",
    "Whitney.Circuit.RAM.fieldAddress._rarg._cstage2",
    "Whitney.Circuit.RAM.serialize._elambda_2._cstage2",
    "Whitney.Circuit.RAM.State.writeReal._elambda_2",
    "Whitney.Polarization.flip._cstage2",
    "Finset.sum._at.Whitney.FiniteSitesScale.containingScale._spec_1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.splitter._cstage2",
    "Whitney.Circuit.squareDAG._elambda_2._closed_5._cstage2",
    "Whitney.Circuit.RAM.copyState._cstage1",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.sort.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawNode.depth.match_1._cstage1",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.splitter._rarg._cstage2",
    "Function.update._at.Whitney.Circuit.RAM.copyRealFrame._spec_1._rarg._cstage2",
    "Whitney.Circuit.RawProgram.retain._cstage1",
    "Whitney.Circuit.RawProgram.toDAG._elambda_2._lambda_1._cstage2",
    "Whitney.normalizedErrorSeriesConstant._cstage2",
    "Whitney.Circuit.RawProgram.shiftedSquareEmission._cstage1",
    "Whitney.Circuit.RawProgram.old._cstage2",
    "Whitney.Circuit.RAM.serialize._elambda_2",
    "Multiset.sum._at.Whitney.FiniteSitesScale.containingScale._spec_2._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.unaryRecord.match_1.splitter._rarg._cstage2",
    "LinearEquiv.toEquiv._at.Whitney.SmoothImplicit.triangularEquiv._spec_4._rarg._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.value.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._cstage1",
    "Whitney.FiniteSitesScale.containingScale._rarg._lambda_1._cstage2",
    "Whitney.Circuit.uncenteredData._elambda_1._cstage1",
    "Whitney.Circuit.RawProgram.emitMonomial._cstage1",
    "List.foldrTR._at.Whitney.Circuit.RawProgram.monomialValue._spec_2",
    "Finsupp.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_4",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_10._cstage2",
    "Whitney.FiniteTransport.Coupling.transpose._elambda_1._cstage1",
    "Whitney.Polarization.flip._elambda_1",
    "Whitney.Circuit.RAM.WordTest.eval._cstage2",
    "Whitney.Circuit.RAM.Word.ofNat._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._elambda_1._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._elambda_1._cstage2",
    "Whitney.FiniteSitesScale.containingScale._rarg._cstage2",
    "Whitney.CircuitReduction.Tree.gateCount._cstage1",
    "Whitney.Circuit.RawProgram.emitSafeCoordinate._cstage2",
    "Whitney.Circuit.squareDAG._elambda_2._closed_4._cstage2",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.splitter._cstage2",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.splitter._rarg._cstage2",
    "Finset.sum._at.Whitney.Circuit.distanceSum._spec_1._rarg._closed_1._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_14._cstage2",
    "Pi.single._at.Whitney.Optimizer.vertexPath._spec_1",
    "Whitney.CircuitReduction.Tree.evalProd._cstage1",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.splitter._cstage2",
    "Finset.sum._at.Whitney.Circuit.distanceSum._spec_1._cstage2",
    "Whitney.CircuitReduction.fullTree.match_1._cstage1",
    "Whitney.Circuit.RAM.CopyMode.instruction._closed_4._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._elambda_1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._cstage2",
    "Whitney.CircuitPolynomialBounds.multiIndexInhabited._cstage1",
    "_private.Theorem1.CircuitCost.0.Whitney.Circuit.DAG.depthStage.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.copyState._cstage2",
    "Whitney.Circuit.RawProgram.toDAG._elambda_2._cstage2",
    "Whitney.Circuit.RAM.RealOp.toCtorIdx._cstage2",
    "Whitney.Circuit.RawProgram.input._cstage1",
    "Whitney.CircuitPolynomialBounds.boundedWordFintype._cstage2",
    "Whitney.CircuitReduction.paddedSize._cstage2",
    "Whitney.normalizedErrorDerivativeConstant._cstage1",
    "Whitney.Circuit.RawProgram.closureSizeFactor._cstage1",
    "Whitney.Circuit.RAM.Word.ofNat._cstage1",
    "Whitney.CircuitReduction.Tree.binaryCount._cstage2",
    "Whitney.Circuit.squareDAG._closed_3._cstage2",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_3",
    "Whitney.Circuit.ReductionOp.neutral._cstage1",
    "Whitney.Circuit.RAM.literalAddress._cstage1",
    "Whitney.Circuit.RawProgram.inverseEmission._cstage2",
    "Whitney.Optimizer.barycenter._rarg._lambda_1._cstage2",
    "Whitney.Circuit.RAM.controlWords._cstage2",
    "Whitney.Circuit.RawProgram.safeCoordinates._cstage1",
    "Whitney.OptimizerSeries.implicitSeriesConstant._cstage2",
    "Whitney.Circuit.DAG.input._cstage2",
    "Whitney.Circuit.RAM.inputBase._cstage2",
    "Whitney.Circuit.RAM.dagAdjacency._cstage1",
    "Finset.sum._at.Whitney.Circuit.uncenteredData._elambda_1._spec_7._rarg._cstage2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawNode.parents.match_1._cstage1",
    "Whitney.Circuit.RawNode.sort._cstage2",
    "Whitney.Circuit.RAM.Tag.toCtorIdx._cstage2",
    "List.mapTR.loop._at.Whitney.Circuit.RawProgram.emitTerms._spec_2",
    "Whitney.CircuitPolynomialBounds.boundedWordFintype._cstage1",
    "Whitney.normalizedErrorSeriesConstant._cstage1",
    "Whitney.Circuit.RAM.Word.add._cstage2",
    "Whitney.WeightTransfer.column._cstage2",
    "Finsupp.sum._at.Whitney.Circuit.uncenteredData._elambda_1._spec_6",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.fullTree.match_1.splitter._cstage1",
    "Whitney.WeightTransfer.shift._rarg._closed_1._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_2._cstage1",
    "Whitney.Circuit.PolynomialData.data._elambda_1._cstage2",
    "Whitney.Circuit.RAM.RealTest.noConfusion._rarg._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_2._cstage1",
    "MvPolynomial.eval\u2082Hom._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_2",
    "Whitney.beta._cstage1",
    "Whitney.Circuit.RAM.State.writeWord._elambda_2._cstage1",
    "Whitney.Circuit.RawNode.depth._rarg._cstage2",
    "Whitney.OptimizerSeries.gibbsSeriesInput._cstage1",
    "Whitney.exponent._cstage1",
    "Whitney.Circuit.RAM.unaryRecord._cstage2",
    "Whitney.Circuit.RawProgram.productFamily._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.toDAG._elambda_2",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_2._rarg._cstage2",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawNode.depth._cstage2",
    "Whitney.Circuit.RAM.State.writeReal._elambda_1._cstage1",
    "Whitney.Circuit.RAM.dagAdjacency._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.splitter._cstage1",
    "Whitney.Circuit.squareDAG._elambda_2._cstage2",
    "Whitney.CircuitReduction.reduce._cstage2",
    "Whitney.power._cstage1",
    "Whitney.FiniteTransport.Coupling.transpose._elambda_1._rarg._cstage2",
    "Finsupp.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_4._cstage2",
    "Whitney.Circuit.RAM.inputRecord._cstage1",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.splitter._cstage1",
    "Whitney.Circuit.RawNode.depth._cstage1",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._cstage2",
    "Whitney.Circuit.RAM.copyProgram._closed_5._cstage2",
    "Whitney.Circuit.RAM.binaryRecord._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_4._cstage2",
    "Whitney.Circuit.RAM.instDecidableEqTag._cstage1",
    "Whitney.Circuit.RawProgram.fresh._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._elambda_2._cstage2",
    "Whitney.OptimizerSeries.gibbsSeriesInput._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.splitter._cstage1",
    "_private.Theorem1.FiniteTransport.0.Whitney.FiniteTransport.iterate.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawProgram.productFamily._cstage1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._cstage1",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.Adjacency.serialWord._cstage2",
    "Whitney.Circuit.reductionHandles._cstage2",
    "Whitney.Circuit.RAM.CopyMode.noConfusion._rarg._cstage2",
    "Whitney.WeightTransfer.parentTransport._rarg._lambda_1._cstage2",
    "Multiset.ndinsert._at.Whitney.Circuit.RawNode.parents._spec_1",
    "Fintype.card._at.Whitney.Circuit.RAM.outputStorage._spec_1",
    "Whitney.CircuitReduction.fullTree._cstage1",
    "Whitney.Optimizer.energies._rarg._closed_1._cstage2",
    "Whitney.CircuitReduction.Tree.evalSum._at.Whitney.Circuit.ReductionOp.eval._spec_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.splitter.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._cstage2",
    "LinearEquiv.toAddEquiv._at.Whitney.SmoothImplicit.triangularEquiv._spec_5._cstage2",
    "Whitney.Circuit.RAM.RealTest.eval.match_1._cstage1",
    "Whitney.WeightTransfer.column._cstage1",
    "Whitney.Optimizer.quadraticCost._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._rarg._cstage2",
    "Whitney.Polarization.flip._elambda_1._cstage2",
    "Whitney.Circuit.RAM.CopyMode.noConfusion._rarg._lambda_1._cstage2",
    "Whitney.Circuit.RAM.nodeRecord._cstage1",
    "Whitney.Polarization.sign._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.fieldAddress._cstage2",
    "Finset.sum._at.Whitney.Circuit.uncenteredData._elambda_1._spec_7._cstage2",
    "Finset.filter._at.Whitney.WeightTransfer.fiber._spec_1",
    "Whitney.Circuit.RAM.State.writeReal._elambda_2._cstage1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_8._cstage2",
    "Whitney.Circuit.RawProgram.centeredCoordinates._lambda_1._cstage2",
    "Whitney.Circuit.RAM.Adjacency.serialWord._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.State.writeWord._elambda_2._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_1._cstage2",
    "Whitney.Polarization.flip._cstage1",
    "Whitney.Circuit.RawProgram.computation._cstage1",
    "Finset.sum._at.Whitney.FiniteSitesScale.containingScale._spec_1._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.nodeRecord.match_1.splitter._cstage2",
    "Whitney.Circuit.RAM.copyWordFrame._cstage2",
    "Whitney.Circuit.RAM.serialize._elambda_1._cstage1",
    "Whitney.Circuit.RAM.CopyMode.toCtorIdx._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._cstage2",
    "Whitney.Circuit.RawProgram.squaredCoordinates._cstage2",
    "Whitney.CircuitReduction.instReprTree._cstage1",
    "Whitney.Circuit.squareDAG._elambda_2._closed_1._cstage2",
    "Whitney.Optimizer.affineLine._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitDiscipline.0.Whitney.Circuit.RawNode.isConstant.match_1.splitter._cstage2",
    "List.elem._at.Whitney.Circuit.RawNode.parents._spec_2",
    "Whitney.Circuit.RAM.WordTest.toCtorIdx._cstage1",
    "Whitney.Circuit.RawProgram.emitInverse._cstage2",
    "Whitney.Circuit.RAM.Tag.noConfusion._cstage2",
    "Fintype.card._at.Whitney.Circuit.RAM.outputStorage._spec_2",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._cstage2",
    "Whitney.Circuit.squareDAG._closed_2._cstage2",
    "List.flatMapTR.go._at.Whitney.CircuitPolynomialBounds.factors._spec_1",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.value.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.nodeAt.match_1.splitter._cstage1",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.splitter._rarg._cstage2",
    "Whitney.CircuitPolynomialBounds.boundedWordFintype._lambda_1._cstage2",
    "Whitney.normalizedErrorSeriesConstant._closed_2._cstage2",
    "Whitney.Circuit.RAM.copyState._elambda_1._cstage1",
    "Whitney.Circuit.RAM.WordTest.noConfusion._cstage1",
    "Whitney.Circuit.RAM.WordOp.noConfusion._cstage2",
    "Whitney.Circuit.ReductionOp.gate.match_1._cstage1",
    "_private.Theorem1.NormalizedPrimitives.0.ContinuousLinearMap.fpowerSeriesBilinear.match_1.splitter._cstage1",
    "Whitney.WeightTransfer.shift._cstage1",
    "Whitney.Optimizer.vertexPath._cstage1",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.copiedFrames.match_1.splitter._cstage1",
    "Whitney.Circuit.Circuit.depth._cstage1",
    "ContinuousLinearEquiv.symm._at.Whitney.SmoothImplicit.triangularEquiv._spec_1._rarg._cstage2",
    "Whitney.Circuit.RawProgram.toDAG._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._cstage1",
    "Whitney.Polarization.flip._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawProgram.emitCoefficient._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_2._cstage2",
    "Whitney.Circuit.RawProgram.fresh._cstage2",
    "Whitney.SmoothImplicit.triangularEquiv._rarg._cstage2",
    "Whitney.Optimizer.energies._cstage1",
    "Multiset.sum._at.Whitney.WeightTransfer.column._spec_2._closed_1._cstage2",
    "Whitney.doublingConstant._cstage2",
    "Whitney.Circuit.RawProgram.zeroFamily._cstage2",
    "Finset.sum._at.Whitney.WeightTransfer.column._spec_1._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawNode.parents.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.toDAG._elambda_1",
    "Finset.sum._at.Whitney.Optimizer.quadraticCost._spec_1._cstage2",
    "Whitney.Circuit.RAM.copyEndState._elambda_1._cstage1",
    "Whitney.Circuit.RAM.State.writeReal._elambda_1._rarg._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_12._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_2._cstage2",
    "Whitney.SmoothImplicit.triangularEquiv._cstage2",
    "Whitney.Circuit.Circuit.size._rarg._cstage2",
    "Multiset.sum._at.Whitney.Optimizer.quadraticCost._spec_2._cstage2",
    "Multiset.filter._at.Whitney.WeightTransfer.fiber._spec_2._rarg._cstage2",
    "Finset.sum._at.Whitney.CircuitPolynomialBounds.encode._spec_1",
    "Whitney.Polarization.flip._elambda_1._rarg._cstage2",
    "Whitney.Circuit.DAG.input._rarg._cstage2",
    "Whitney.CircuitReduction.reduce._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.splitter._cstage1",
    "Whitney.Circuit.RawNode.parents._cstage1",
    "Whitney.Circuit.RawProgram.toDAG._elambda_1._rarg._cstage2",
    "Whitney.normalizedErrorSeriesConstant._closed_1._cstage2",
    "Pi.single._at.Whitney.Optimizer.vertexPath._spec_1._rarg._closed_1._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_2._rarg._lambda_1._cstage2",
    "Whitney.Optimizer.barycenter._cstage1",
    "Multiset.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_6",
    "Whitney.CircuitReduction.Tree.evalProd._cstage2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.Record.wordField._cstage2",
    "Whitney.Circuit.RAM.Record.wordField._cstage1",
    "Whitney.Circuit.RAM.copyEndState._elambda_1._cstage2",
    "Whitney.CircuitPolynomialBounds.factors._cstage1",
    "MvPolynomial.eval._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_1",
    "Whitney.Circuit.RawProgram.closureDepthFactor._cstage1",
    "Whitney.Circuit.RawProgram.toCircuit._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._rarg._cstage2",
    "Whitney.doublingConstant._cstage1",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.outputStorage._cstage1",
    "Whitney.Circuit.squareDAG._elambda_2",
    "Whitney.Circuit.RAM.CopyMode.instruction._closed_3._cstage2",
    "Whitney.FiniteTransport.Coupling.transpose._elambda_1._cstage2",
    "Whitney.Circuit.RawProgram.weightFamily._cstage2",
    "_private.Theorem1.OptimizerSeries.0.constFormalMultilinearSeries.match_1.splitter._cstage1",
    "Whitney.Circuit.squareDAG._elambda_1",
    "Whitney.FiniteSitesScale.containingScale._cstage1",
    "Whitney.Circuit.coordinateSpace._rarg._cstage2",
    "Whitney.Optimizer.vertexPath._rarg._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_2._lambda_1._cstage2",
    "Whitney.Circuit.BinaryGate.toCtorIdx._cstage1",
    "Whitney.Circuit.RAM.Word.mul._cstage2",
    "Pi.single._at.Whitney.Optimizer.vertexPath._spec_1._rarg._closed_2._cstage2",
    "Finset.sum._at.Whitney.WeightTransfer.column._spec_1",
    "Whitney.OptimizerSeries.implicitSeriesConstant._closed_1._cstage2",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.value.match_1.splitter._rarg._cstage2",
    "Finsupp.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_7._cstage2",
    "Whitney.Circuit.RawNode.isConstant._cstage1",
    "Whitney.Circuit.RawProgram.emitMonomial._cstage2",
    "Finset.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_8._cstage2",
    "Whitney.Circuit.RAM.RealOp.eval.match_1._cstage1",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.copyEndState._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._elambda_2",
    "Whitney.inverseCoefficientRate._closed_1._cstage2",
    "Multiset.sum._at.Whitney.FiniteSitesScale.containingScale._spec_2._closed_1._cstage2",
    "Whitney.Circuit.RAM.copyCell._cstage1",
    "Whitney.Circuit.RawProgram.inversePowerEmission._cstage2",
    "Whitney.Circuit.RAM.outputStorage._cstage2",
    "Whitney.normalizedErrorDerivativeConstant._closed_1._cstage2",
    "Whitney.Circuit.RAM.CopyMode.instruction._closed_1._cstage2",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.splitter._cstage2",
    "List.elem._at.Whitney.Circuit.Node.parents._spec_2._cstage2",
    "Whitney.Circuit.RAM.copyProgram._closed_1._cstage2",
    "Whitney.Circuit.RawProgram.radiusScalePacket._cstage1",
    "Whitney.OptimizerSeries.optimizerMeanSeriesConstant._cstage2",
    "Whitney.Circuit.ReductionOp.toCtorIdx._cstage1",
    "Multiset.sum._at.Whitney.Optimizer.barycenter._spec_2._rarg._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.monomialValue._cstage1",
    "Whitney.Circuit.RAM.copyEndState._cstage1",
    "Whitney.Circuit.RAM.dagRecord._cstage1",
    "Function.update._at.Whitney.Optimizer.vertexPath._spec_2._cstage2",
    "Whitney.Circuit.squareDAG._elambda_1._cstage2",
    "Whitney.CircuitReduction.Tree.evalProd._rarg._cstage2",
    "Whitney.Circuit.DAG.computation._cstage1",
    "Whitney.Circuit.RAM.serialize._elambda_1._cstage2",
    "Whitney.Circuit.UnaryGate.domain.match_1._cstage1",
    "Whitney.Circuit.squareDAG._closed_1._cstage2",
    "Whitney.Circuit.RawProgram.closureDepthFactor._cstage2",
    "Whitney.CircuitReduction.Tree.evalProd._at.Whitney.Circuit.ReductionOp.eval._spec_2",
    "Whitney.Circuit.RAM.Tag.ofNat._cstage1",
    "Whitney.Circuit.RawProgram.Extends.embedding._rarg._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._closed_1._cstage2",
    "Whitney.Circuit.RAM.copyProgram._closed_9._cstage2",
    "Whitney.Circuit.DAG.depthStage._cstage2",
    "Whitney.Circuit.RAM.copyProgram._closed_6._cstage2",
    "Whitney.Circuit.RAM.unaryRecord.match_1._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._rarg._cstage2",
    "ContinuousLinearEquiv.symm._at.Whitney.SmoothImplicit.triangularEquiv._spec_1._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_1._cstage1",
    "Finset.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_5._rarg._closed_1._cstage2",
    "Finset.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_5._rarg._cstage2",
    "Whitney.Circuit.RAM.WordOp.noConfusion._cstage1",
    "Whitney.Circuit.RAM.State.writeWord._cstage2",
    "Whitney.CircuitReduction.instReprTree._cstage2",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.uncenteredData._elambda_1._spec_3._cstage2",
    "Whitney.Circuit.DAG.depthAt._cstage2",
    "Whitney.FiniteTransport.iterate.match_1._cstage1",
    "Whitney.Circuit.circuitCoefficient._cstage1",
    "Whitney.Circuit.squareDAG._elambda_2._closed_6._cstage2",
    "_private.Theorem1.SeriesBounds.0.constFormalMultilinearSeries.match_1.splitter._cstage2",
    "Whitney.uniformReconstructionConstant._cstage1",
    "Whitney.WeightTransfer.parentTransport._cstage1",
    "Pi.single._at.Whitney.Optimizer.vertexPath._spec_1._rarg._cstage2",
    "Whitney.Circuit.DAG.depthStage._cstage1",
    "Whitney.Circuit.RAM.Word.sub._cstage1",
    "Whitney.Circuit.RAM.CopyMode.ofNat._cstage2",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._closed_1._cstage2",
    "Whitney.Circuit.RawNode.sort._cstage1",
    "Finset.sum._at.Whitney.Circuit.uncenteredData._elambda_1._spec_7._rarg._closed_1._cstage2",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.value.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.zeroPrefix._cstage1",
    "Whitney.WeightTransfer.parentTransport._rarg._cstage2",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawProgram.emitTerms._cstage1",
    "Whitney.normalizedLineRate._cstage1",
    "Whitney.WeightTransfer.column._rarg._cstage2",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.Node.parents.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.splitter._cstage1",
    "Whitney.CircuitReduction.height._cstage1",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._cstage2",
    "Whitney.Circuit.PolynomialData.data._cstage1",
    "Finset.sum._at.Whitney.Circuit.uncenteredData._elambda_1._spec_7",
    "Finsupp.prod._at.Whitney.Circuit.uncenteredData._elambda_1._spec_4._lambda_1._cstage2",
    "Whitney.CircuitPolynomialBounds.factors._closed_1._cstage2",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_9._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.RawNode.OrderedDivision.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.installOutput._cstage1",
    "Whitney.Circuit.RAM.CopyMode.noConfusion._cstage2",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawNode.map._rarg._cstage2",
    "Whitney.Circuit.RawProgram.old._rarg._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_2",
    "Whitney.Circuit.RAM.WordOp.eval._cstage2",
    "Multiset.ndinsert._at.Whitney.Circuit.RawNode.parents._spec_1._cstage2",
    "Whitney.Optimizer.vertexPath._rarg._closed_1._cstage2",
    "Whitney.Circuit.BinaryGate.value.match_1._cstage1",
    "Whitney.Circuit.RawProgram.input._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.splitter._cstage2",
    "List.mapTR.loop._at.Whitney.Circuit.RawProgram.emitTerms._spec_2._cstage2",
    "Whitney.Circuit.RAM.copyEndState._elambda_1",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_1._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._cstage1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.Extends.computationEmbedding._cstage2",
    "Function.update._at.Whitney.Circuit.RAM.copyWordFrame._spec_1._rarg._cstage2",
    "Whitney.Circuit.RAM.copyEndState._elambda_2._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.splitter._cstage1",
    "List.elem._at.Whitney.Circuit.RawNode.parents._spec_2._cstage2",
    "Whitney.Circuit.RawProgram.Extends.computationEmbedding._cstage1",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_2._cstage1",
    "Whitney.normalizedErrorDerivativeConstant._cstage2",
    "Whitney.Circuit.RAM.initialWord._cstage1",
    "Whitney.WeightTransfer.column._rarg._lambda_1._cstage2",
    "Finsupp.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_4._lambda_1._cstage2",
    "_private.Theorem1.CircuitFinalizeCost.0.Whitney.Circuit.RawNode.depth.match_1.splitter._cstage1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.splitter._rarg._cstage2",
    "Whitney.CircuitPolynomialBounds.factors._closed_2._cstage2",
    "Whitney.WeightTransfer.fiber._cstage1",
    "Whitney.Circuit.RAM.copyProgram._closed_2._cstage2",
    "Whitney.Circuit.RawProgram.productFamily._cstage2",
    "Whitney.Circuit.RawProgram.emitNode._cstage1",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.splitter._rarg._cstage2",
    "Whitney.SmoothImplicit.triangularEquiv._rarg._lambda_2._cstage2",
    "Whitney.CircuitReduction.Tree.evalSum._cstage2",
    "Whitney.Circuit.coordinateSpace._cstage1",
    "Whitney.Circuit.RAM.RealOp.noConfusion._cstage2",
    "Whitney.Circuit.RawProgram.FreshEmission.mulHandle._cstage1",
    "Finsupp.prod._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_4",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitScalarDepth.0.Whitney.Circuit.RawNode.depth.match_1.splitter._cstage1",
    "_private.Theorem1.RescaledSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RawNode.map._cstage2",
    "Whitney.Circuit.RawProgram.nodeAt._closed_1._cstage2",
    "_private.Theorem1.CircuitFinalize.0.Whitney.Circuit.Node.parents.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.decEqTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.188._cstage1",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.uncenteredData._elambda_1._spec_3",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.splitter._cstage2",
    "List.foldrTR._at.Whitney.Circuit.RawProgram.monomialValue._spec_2._cstage2",
    "Whitney.Circuit.RAM.WordOp.noConfusion._rarg._closed_1._cstage2",
    "Finset.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_8",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.Instruction.execute.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitGadgets.0.Whitney.Circuit.BinaryGate.value.match_1.splitter._cstage2",
    "Whitney.Circuit.RawProgram.retain._cstage2",
    "_private.Theorem1.ImplicitBounds.0.constFormalMultilinearSeries.match_1.splitter._cstage2",
    "Whitney.FiniteTransport.Coupling.reindex_right._elambda_2",
    "Whitney.Circuit.RawProgram.toDAG._elambda_2._cstage1",
    "Whitney.Circuit.RAM.copiedFrames._cstage1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.splitter._cstage1",
    "Whitney.Circuit.PolynomialData.data._elambda_3",
    "Finset.sup._at.Whitney.Circuit.DAG.depthStage._spec_1._rarg._cstage2",
    "Whitney.Circuit.BinaryGate.noConfusion._cstage1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._cstage2",
    "LinearEquiv.toEquiv._at.Whitney.SmoothImplicit.triangularEquiv._spec_4._cstage2",
    "Whitney.Circuit.reductionHandles._cstage1",
    "_private.Theorem1.CircuitSquare.0.Whitney.Circuit.BinaryGate.domain.match_1.splitter._cstage1",
    "Whitney.WeightTransfer.fiber._rarg._cstage2",
    "Pi.single._at.Whitney.Optimizer.vertexPath._spec_1._cstage2",
    "Whitney.Circuit.RawProgram.squaredCoordinates._cstage1",
    "LinearMap.inverse._at.Whitney.SmoothImplicit.triangularEquiv._spec_3",
    "Whitney.Circuit.BinaryGate.noConfusion._rarg._lambda_1._cstage2",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitMonomial.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.CopyMode.instruction.match_1.splitter._cstage1",
    "Whitney.Circuit.PolynomialData.data._elambda_1",
    "Whitney.FiniteTransport.Coupling.transpose._rarg._cstage2",
    "Whitney.Circuit.RAM.inputRecord._cstage2",
    "_private.Theorem1.CircuitBuilder.0.Whitney.Circuit.RawProgram.DefinedAt.match_1.splitter._cstage2",
    "Whitney.Optimizer.vertexPath._rarg._lambda_1._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_2._cstage2",
    "_private.Theorem1.GibbsExponent.0.constFormalMultilinearSeries.match_1.splitter._cstage1",
    "Whitney.Circuit.RAM.instDecidableEqCopyMode._cstage1",
    "Whitney.Circuit.RawProgram.nodeAt.match_1._cstage1",
    "Whitney.Circuit.RAM.installOutput._cstage2",
    "Whitney.Circuit.RAM.Tag.code.match_1._cstage1",
    "Whitney.Circuit.RAM.copyProgram._closed_8._cstage2",
    "LinearEquiv.toEquiv._at.Whitney.SmoothImplicit.triangularEquiv._spec_4",
    "Whitney.Circuit.RawProgram.depth.match_1._cstage1",
    "MvPolynomial.eval._at.Whitney.Circuit.uncenteredData._elambda_1._spec_1",
    "Whitney.Circuit.RAM.serialize._elambda_1._rarg._cstage2",
    "Whitney.Circuit.BinaryGate.noConfusion._cstage2",
    "Whitney.Circuit.RAM.CopyMode.ofNat._cstage1",
    "Whitney.Circuit.RawProgram.value.match_1._cstage1",
    "_private.Theorem1.TaylorJet.0.Whitney.permutationStabilizer._closed_3._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordTest.eval.match_1.splitter._rarg._cstage2",
    "Whitney.CircuitReduction.height._cstage2",
    "Whitney.Circuit.RAM.WordOp.eval._cstage1",
    "Whitney.Circuit.Node.parents.match_1._cstage1",
    "Whitney.Circuit.squareDAG._cstage2",
    "Finset.sup._at.Whitney.Circuit.DAG.depthStage._spec_1._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.match_1.splitter.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._rarg._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_2._rarg._cstage2",
    "Whitney.Circuit.RawProgram.closureFactor._cstage2",
    "List.prod._at.Whitney.Circuit.RawProgram.monomialValue._spec_1._cstage2",
    "Finset.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_8._rarg._cstage2",
    "Whitney.Circuit.RAM.Tag.code._cstage1",
    "Whitney.Circuit.RAM.serialize._elambda_2._cstage1",
    "Whitney.Circuit.RAM.copyRealFrame._cstage1",
    "Whitney.Optimizer.barycenter._cstage2",
    "Finset.sum._at.Whitney.Optimizer.quadraticCost._spec_1",
    "Whitney.OptimizerSeries.stationaritySeriesConstant._cstage1",
    "Whitney.Circuit.RAM.chosenWordSize._cstage2",
    "Whitney.Optimizer.vertexPath._rarg._lambda_3._cstage2",
    "Whitney.Circuit.ReductionOp.eval._cstage1",
    "Whitney.CircuitReduction.instReprTree._closed_1._cstage2",
    "Whitney.CircuitReduction.Tree.evalSum._rarg._cstage2",
    "Whitney.Circuit.RawNode.map._cstage1",
    "MvPolynomial.eval\u2082._at.Whitney.Circuit.uncenteredData._elambda_1._spec_3._lambda_2._cstage2",
    "Multiset.sum._at.Whitney.Optimizer.quadraticCost._spec_2._closed_1._cstage2",
    "Whitney.Circuit.RAM.binaryRecord.match_1._cstage1",
    "_private.Theorem1.CircuitSequence.0.Whitney.Circuit.RawProgram.emitFamily.match_1.splitter._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.Tag.code.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.toDAG._elambda_1._cstage2",
    "Finsupp.sum._at.Whitney.Circuit.PolynomialData.data._elambda_2._spec_7",
    "_private.Theorem1.Circuit.0.Whitney.Circuit.DAG.valuesAt.match_1.splitter._cstage1",
    "Whitney.Circuit.PolynomialData.data._cstage2",
    "Whitney.CircuitPolynomialBounds.encode._cstage1",
    "Pi.single._at.Whitney.Optimizer.vertexPath._spec_1._rarg._lambda_1._cstage2",
    "Whitney.Circuit.RawProgram.DefinedAt.match_1._cstage1",
    "Whitney.Circuit.RawProgram.centeredCoordinates._cstage2",
    "Whitney.Circuit.PolynomialData.data._elambda_1._rarg._cstage2",
    "Finset.sum._at.Whitney.CircuitPolynomialBounds.encode._spec_1._rarg._closed_1._cstage2",
    "Whitney.Circuit.RAM.installOutput._elambda_1",
    "Whitney.Circuit.RAM.copyState._elambda_1._cstage2",
    "Whitney.Circuit.RawProgram.relabel._cstage1",
    "Whitney.FiniteTransport.Coupling.transpose._cstage2",
    "Whitney.Circuit.DAG.depthAt._cstage1",
    "Whitney.Circuit.RawNode.isConstant.match_1._cstage1",
    "Whitney.Circuit.Node.parents._cstage1",
    "Whitney.Circuit.RawProgram.emitShift._cstage2",
    "Whitney.Circuit.RawProgram.inverseEmission._cstage1",
    "Whitney.Circuit.RawProgram.emitFamily._elambda_1._cstage1",
    "Whitney.Optimizer.vertexPath._rarg._lambda_2._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_11._cstage2",
    "_private.Theorem1.OptimizerSeries.0.ContinuousLinearMap.fpowerSeries.match_1.splitter._cstage2",
    "List.prod._at.Whitney.Circuit.RawProgram.monomialValue._spec_1",
    "Whitney.Circuit.RAM.nodeRecord.match_1._cstage1",
    "Whitney.Circuit.RAM.Word.mul._cstage1",
    "Whitney.Circuit.RawNode.parents._cstage2",
    "Whitney.Circuit.RawProgram.old._cstage1",
    "Whitney.Circuit.squareDAG._cstage1",
    "LinearEquiv.symm._at.Whitney.SmoothImplicit.triangularEquiv._spec_2._rarg._cstage2",
    "Whitney.CircuitReduction.Tree.evalSum._cstage1",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.UnaryGate.domain.match_1.splitter._cstage2",
    "Finset.sum._at.Whitney.FiniteSitesScale.containingScale._spec_1._rarg._cstage2",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.RealOp.eval.match_1.splitter._rarg._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._elambda_1._cstage2",
    "Whitney.Circuit.RawProgram.emitFamily.match_1._cstage1",
    "_private.Theorem1.CircuitReductionEmitter.0.Whitney.Circuit.RawNode.depth.match_1.splitter._cstage2",
    "Whitney.Circuit.uncenteredData._cstage2",
    "Whitney.Circuit.RawProgram.emitInverse._cstage1",
    "Fintype.card._at.Whitney.Circuit.RAM.outputStorage._spec_2._cstage2",
    "Whitney.power._cstage2",
    "Whitney.inverseCoefficientRate._cstage2",
    "_private.Theorem1.CircuitDepth.0.Whitney.Circuit.RawProgram.depth.match_1.splitter._cstage1",
    "Whitney.CircuitReduction.Tree.paddingCount._cstage2",
    "Finset.filter._at.Whitney.WeightTransfer.fiber._spec_1._rarg._cstage2",
    "_private.Theorem1.CircuitReduction.0.Whitney.CircuitReduction.reprTree.\u00ab_@\u00bb.Theorem1.CircuitReduction._hyg.563._closed_7._cstage2",
    "Whitney.Circuit.RAM.copyProgram._closed_7._cstage2",
    "Whitney.Circuit.RawProgram.computation._cstage2",
    "Multiset.sum._at.Whitney.Optimizer.barycenter._spec_2._rarg._cstage2",
    "_private.Theorem1.CircuitRAMCopy.0.Whitney.Circuit.RAM.WordOp.eval.match_1.splitter._cstage1",
    "Whitney.Circuit.RawProgram.safeCoordinates._cstage2",
    "Whitney.Circuit.RAM.State.writeWord._elambda_1._rarg._cstage2",
    "Whitney.Circuit.circuitDepthCoefficient._cstage1",
    "List.filterTR.loop._at.Whitney.WeightTransfer.fiber._spec_3._rarg._cstage2",
    "Whitney.OptimizerSeries.optimizerValueSeriesConstant._cstage1",
    "Function.update._at.Whitney.Circuit.RAM.copyRealFrame._spec_1._cstage2",
    "_private.Theorem1.CircuitPolynomial.0.Whitney.Circuit.RawProgram.emitTerms.match_1.splitter._cstage2",
    "Multiset.ndinsert._at.Whitney.Circuit.Node.parents._spec_1",
    "_private.Theorem1.CircuitRAM.0.Whitney.Circuit.RAM.binaryRecord.match_1.splitter._cstage2",
    "Whitney.CircuitReduction.instDecidableEqTree._cstage1"
  ],
  "generated_at_utc": "2026-10-04T07:42:19.954502+00:00",
  "lean_version": "4.19.0",
  "mathlib_commit": "c44e0c8ee63ca166450922a373c7409c5d26b00b",
  "negative_controls": {
    "custom_axiom": true,
    "private_proof_hole": true,
    "proof_hole": true,
    "unused_axiom": true,
    "unused_definition_hole": true
  },
  "source_sha256": {
    "Audit.lean": "91af7659a253b007ad3ec80f939922d8c4c9fcfdc25d82d5fe6a8727e083a874",
    "Certificate.lean": "fbdc39e5a961276bf06ba82069135df44815f2eb24af624f3a64fb7157ede05a",
    "Theorem1.lean": "df1cc14e95287173c87c2e2c7ec875adb57ae8a4e587d79c08b5edb6d3ade2c4",
    "Theorem1/ActualLineNormalization.lean": "66eb80c74386cb1eb842bc5d0d42800fa5ad3ae9a30ed60973d0de9f4322cddf",
    "Theorem1/ActualValueSeries.lean": "5c43f2f3efc6e277c9d0a765d262cdfbb3852bcc5bb3cd64e989b062a81930ce",
    "Theorem1/AnalyticExtension.lean": "e08863d4e2a78bd427583be423463a8fe4bfb5dacb726877118e963a82f9fdc1",
    "Theorem1/AnchorExamples.lean": "a1f8a6fee88034f42fbd6e4d2e3c4e502291d53352af3ee4f4e73d8a2a0f9bc9",
    "Theorem1/Approximation.lean": "67b195f7ca0006e45e9291e4e0cd6776f93cf69d38d4beb4ee1afdf594fdfb20",
    "Theorem1/Assembly.lean": "2c0a003a656fa5341fe486b16ce30c8750409a6bac46d322e280385ea45216c9",
    "Theorem1/AuditCommand.lean": "7acd655418214c3a1817d9ac63ea5219bce2d1c10bbc6c5f2e8146d4b0174e3d",
    "Theorem1/BilinearSeries.lean": "36c1a244265a20b751492b14f39f81d5e346c3f935e9b7991bc83cd4f09fc15d",
    "Theorem1/Circuit.lean": "d9383e699d16a68750ed8b533d12c638235f277054de2fd8dc7090fc6783f829",
    "Theorem1/CircuitAllDepth.lean": "0c0cdb2ff9643b7333af0d85df898ff8c0b140311696c5b855402b7de94d2d5d",
    "Theorem1/CircuitAnchor.lean": "9ef5d21b8c5e5746b90b4125f0677c7b27595a63eacfd7d91f1c1ceaa6229c74",
    "Theorem1/CircuitAssemblySpec.lean": "4fb98add47b9496dc13fd7dd352602c8300f238026f736d2d584baa3475dda0a",
    "Theorem1/CircuitBridge.lean": "20c0b8fe8ef2f104b3c78a4ec79ad051bc6ea0138eda4f42d9403a39fcdbd35c",
    "Theorem1/CircuitBuilder.lean": "758fb09aba4ac637bb989ba919cc02802fb0d71dfd1a14ac174ce61ffeaa8353",
    "Theorem1/CircuitBuilderInvariants.lean": "9fdabc48e15c276d39128fd6cb04a1ffbcd7560ebe4764b8ce979e0342e1ffc4",
    "Theorem1/CircuitCenteredPolynomial.lean": "77a688739705c203f4620db9dc67f92c7ae73522a8d1cee808dd7a951171cbe4",
    "Theorem1/CircuitComplexityBounds.lean": "1ee45f1ad13ad9a7b4e8375517efde1ef556a8f14146eeaa237eb814c4c83baa",
    "Theorem1/CircuitCost.lean": "9a81de3a938e4ff85e633c3ce05071151c9e557f9a9374ba479ed03a49fe3a49",
    "Theorem1/CircuitDepth.lean": "5fb48dbe717984b77eacd55c443e5a9eb715940a1a6001ace360444d24d5dde8",
    "Theorem1/CircuitDiscipline.lean": "68b46371463ebae7ecb6c3e4d19cee78496565ef061d0808c331e28d028d29a8",
    "Theorem1/CircuitFinalize.lean": "1696a298cd483dc3331b08f731fbbdd59638a0c7deaab8eda553c1e4311afb87",
    "Theorem1/CircuitFinalizeCost.lean": "745aaa89669395504e3501d6d3c1cbc84f6d27116f816c30875a45fed434cf51",
    "Theorem1/CircuitFormula.lean": "b6417e073d9e8f96da1f801414319dd4e838072ba9677944f1340b7104d83804",
    "Theorem1/CircuitGadgets.lean": "b5ba89a8bdabd757256157be146b41c0b8e4709f7d3e6163feb3bfcc1fd77eb1",
    "Theorem1/CircuitGeometry.lean": "091e7e43633443da14e95593e38cb2daddce0e58732aa4513bb68b5f7e3b4aa6",
    "Theorem1/CircuitGeometryDepth.lean": "aef37962ccc1f0e4bf395996f5c660dcb36aa49aa5b413f7411681237778961e",
    "Theorem1/CircuitGlobal.lean": "4ade0f65a37b8ab1eeb461d8340aaf382dcaf4db1a04680b550068065fbd0edd",
    "Theorem1/CircuitInput.lean": "b814d1cf5326fde57b18a080a3902594f6fea360ec2369488355b8dca7f5c9b5",
    "Theorem1/CircuitMaster.lean": "ca71a8799929c309add3e6c757ffd5fb5108684d7d96188bb75d659683b35354",
    "Theorem1/CircuitOffsite.lean": "5c46f14a987eb935d56fba88602c199130ace1f612e5003532048e4d9fcdadb2",
    "Theorem1/CircuitOffsiteInvariants.lean": "43750dfa7a5fbcbd53eea8d3eba6012764aaba95745207b35e1b3c15e472fdef",
    "Theorem1/CircuitPolynomial.lean": "601a1b0a0886239c52bafafbeca79c918526b2f4448c54b2b21b3b886178dd0c",
    "Theorem1/CircuitPolynomialBounds.lean": "796cb84782730bd8f10f2b13066a4a2fa60134df5558015c76b87cc7dc842972",
    "Theorem1/CircuitPolynomialDepth.lean": "79d4ebdd74654174f6049d73eae1bc6bde5f5987242e4dfbdd6c8d332f021487",
    "Theorem1/CircuitPolynomialDiscipline.lean": "da6a1664c24db9e6743e5be7fe5654d75ce2b4072d0e129e47653d646793bc7e",
    "Theorem1/CircuitPolynomialTranslation.lean": "cf03f663f80fedeeb948666af0d5bd12c39e52f20628476162840432bbd4523c",
    "Theorem1/CircuitQuantitativeClosure.lean": "d1e53f58e5fff49833ad4d0d6fd0c36fc82085d79601323770a50d5fe4a5f175",
    "Theorem1/CircuitRAM.lean": "002b63af0c0722e3dbb65bef147e8b9bba782967407e12fe3a25edd2cc788d23",
    "Theorem1/CircuitRAMCopy.lean": "967a1c2ea335d4511a189afb6d1f0b06f114474544574d61de601e0c5270c776",
    "Theorem1/CircuitReduction.lean": "a6c1dc4b5ecbdb428cc3131af496bd0d3d6b88cad68ad1caa3d7d38921450c17",
    "Theorem1/CircuitReductionEmitter.lean": "d804f5141fb0bbbfda84403b88100db8132f304bacfeea2b7a2a85d21ed706f0",
    "Theorem1/CircuitReductionInvariants.lean": "559b71e859099f882b90b022c6c3551cda78f34750413ed064fdbd29ff187c21",
    "Theorem1/CircuitRelabel.lean": "3ce3ce76c287b89936519d807305ee60360bd50851e156a8dbff673a4657a1a6",
    "Theorem1/CircuitSafeInput.lean": "541a4b3af35810f347f24486140e12906e752a8b18d16ce94a3f05d39d7ee1a0",
    "Theorem1/CircuitSafeInputDepth.lean": "6413598627c95057be47142ecb67b912c713f2080b46485e26a658ec3b7cecab",
    "Theorem1/CircuitSafePacket.lean": "9d7393856c4ae01ddead2a3a3bd79b285c3970aee0bfeec80ce3a39e54de26b6",
    "Theorem1/CircuitSafePacketAllDepth.lean": "bb80ca5b9e9b0b26a7e53d09c451533ea55364abbc77521d6aae69d4598ccb88",
    "Theorem1/CircuitSafePacketDepth.lean": "4d553d0944669ba45900195452233c6306af9ec88cc8f78269fbbeffb340d050",
    "Theorem1/CircuitSafePacketInvariants.lean": "5a9d20e97fdbb3d5b38577b541bc471961db0ba9a700125460868657da5fef91",
    "Theorem1/CircuitScalarDepth.lean": "4557d6d82bc412dfcaf8555e670558f7389be217a1f766806ed7dcad2b6606be",
    "Theorem1/CircuitScalarInvariants.lean": "ef5113cfbec1989c9595149b78921a18056d642986b9ad41493215a6fe530dbc",
    "Theorem1/CircuitScalarStages.lean": "32a25bc34cb40fdd9fbb9ef5f2f8628d18b1609575a7b1b24ae1286a3e9d2a26",
    "Theorem1/CircuitSequence.lean": "267e3501dfede8e1c97e7c58c6a11e0d867aa471246a09f00c800f080b56834e",
    "Theorem1/CircuitSquare.lean": "7c41f2a59a7379edf1899ace75373532e6427d8d1c48d5e127d5ae5945951c7a",
    "Theorem1/CircuitStageAllDepth.lean": "7a6231c318fc4ebcec8e68b1e871d16f48230efcb276f91fb3f3f485ed450893",
    "Theorem1/CircuitTheorem.lean": "2c2d8f7040a0ccc86eadd4df5099516e7a0a6922db62095f3295a015b25118cf",
    "Theorem1/CircuitWeights.lean": "d6863ea747c42ec31b016cdd8e5a113f37cdcd4fa1abddf784cad93fe8a8f3e0",
    "Theorem1/CircuitWeightsAllDepth.lean": "5e42f07822d861767b1e03920b3226d902f94fd179f2e33c9cfb61034a5ed7bd",
    "Theorem1/CircuitWeightsDepth.lean": "791c9af0c7906dc828936118280973bec3b028946df918276fef2f379a966584",
    "Theorem1/CircuitWeightsInvariants.lean": "515a05711b9f1e18cd926a39e95ac4c1237c95564191e63b03e7fb47d3f254bd",
    "Theorem1/CircuitZeroClosure.lean": "016ba85eb2cf09c7f713d73c85599adc5fa62abd2e2aa8541caac23178e385bd",
    "Theorem1/Constants.lean": "be69f567b7db694751301d6a16aa9e5e6bb5a64c12ffe007427a472712104735",
    "Theorem1/CubeNorm.lean": "f5283d9d1f7ee0950a44ec50de737ef8ba02a2650871e870291bc02ce852b5d9",
    "Theorem1/CurrentAnchor.lean": "eaaf6fd0257bfe004a79702cb6fbe832431863a186d863d47739f9212ea64d2b",
    "Theorem1/Definitions.lean": "192f34f8b081998a61587f9a4a79fe5d43e3245dd30c974fa6490f7052726e6d",
    "Theorem1/DistanceScale.lean": "60d48c47ac3855927e06a0a703b24acba24a90b5b10faee93caa2962b56f73c4",
    "Theorem1/DoublingWeightsExistence.lean": "8abb726b9c0af8391ec03626e1b4343060f5948ed4de2b584930f3fba7826561",
    "Theorem1/EntropyEndpoint.lean": "d104196ce86094702633590522fdf2880a88b8b81a63664f80ee5a7098d7fa90",
    "Theorem1/EntropyGap.lean": "7c5cf14b5036aa7e09e920c26f0b589293760a9af1999255b87f71531e1d37d8",
    "Theorem1/EntropyJacobian.lean": "13876965d4ca6a0851fba6bf013f3da2edcc26efad05e2acffb4c2b1398fe38e",
    "Theorem1/EntropyParametric.lean": "051855e5f6aa98971dfbd549baa93a78b85a6dcde786e49df44125b75c40bd77",
    "Theorem1/EntropySmoothness.lean": "2301bd9d06e015e10f4501c51bc00f6340124e91c3dba628f094bf995052b969",
    "Theorem1/EuclideanPacking.lean": "451d9cce525e19bdea1ab75a0cd56f18bd1f639190d3a2edba69df3f564dba61",
    "Theorem1/Extended.lean": "90dcea61e1e9e121e614e150e45be6a6a4c2c209d00550cdf11597600035bf19",
    "Theorem1/FamilyAnalytic.lean": "5bfc06d9e6736e1719577f1f9cc9ad857a02a98ff1d9cda0891cf1177aa74491",
    "Theorem1/FamilyChangeOfBase.lean": "dc41e6be3a5b9ef78d4a806ed4833fe7814d23cf979c3986becd373ad523771c",
    "Theorem1/FamilyCostSeries.lean": "e21206c94b3c953ab8bbdb8e620682ae76fbd09d9d4d128ee94ed7aaac8604eb",
    "Theorem1/FamilyErrorIdentity.lean": "3067b711c33deb4ef062ae3bb1f36b38656e094be1353634968bb87b43e8dbf1",
    "Theorem1/FamilyGibbs.lean": "f25d7657d82994954c07e0bf296b32b719fa78502da1ddb7a53477c6c5ee52f6",
    "Theorem1/FamilyGibbsExponent.lean": "5ebe8e6184846c1c0351a8b94f50d0a7f2087a88faeca233baa3562b29feb5d9",
    "Theorem1/FamilyNormalization.lean": "4c97eca67a8c258102f2a0b2c3fcdbacdfbfc7b1f8ffd5f3ea1aebe5817ac53f",
    "Theorem1/FamilySeries.lean": "482168cea528e9a9b866a6dd4c9e9603d5270d7e839670085db189d2073ead09",
    "Theorem1/FamilyValueSeries.lean": "e7c9720212608f1d2fd8acacfdbd974e96fa6605aacd45dd992a6896e53ac7e4",
    "Theorem1/FiniteNets.lean": "17212bacc321894c057f5873c517123d6b5b8fe21ca7bc862f09de3a75c89dfc",
    "Theorem1/FiniteSitesScale.lean": "977fe925e85e238a0f5a5a28f46f4021ce54b3c503eda764cb5e1b2e3fe9438c",
    "Theorem1/FiniteTransport.lean": "b1b0be298e6bd4040849eafef86ffede6982d9d116d93b5f9dae3880545e7d2b",
    "Theorem1/FiniteTransportReindex.lean": "d7ed57c0138d0ba8cc6dc1a1540b319bd702b03be45961203147ff571e0566dc",
    "Theorem1/FiniteWeightHierarchy.lean": "aa5909023658fd1944139cad67b6f5cd93d1ea381d6635dd74efe28e08c1127a",
    "Theorem1/FiniteWeightTransfer.lean": "6462b0c4146eb4d2642499ecadb3672cc1acb6a846991c1807da2ed90af2231e",
    "Theorem1/FirstOrder.lean": "edb0e5d1124092b56a804a565dd00c16a9fc9a35945649d07bc5d66cb7be652d",
    "Theorem1/FirstOrderReduction.lean": "2f27c9ed580f34e1b3735442d496acbcc7cf99072e281267662a18f8d976dbd9",
    "Theorem1/GeometricPrimitives.lean": "5fd06066c44a94a3d46ab98ca812d57e1addfc92464b1598c199ace8c8079170",
    "Theorem1/GeometricScales.lean": "518d40d909f1634f0360384c699827785d9102dd68f1a3a4af4d7030dce331fa",
    "Theorem1/Geometry.lean": "7a29f1a8037f4b99d455a291610ae34079c52f4d34b2f501770727692d270c2c",
    "Theorem1/GibbsCenteredJacobian.lean": "38c11da5e6aec23270e78042eb28a01d0960a1d5475c1646e1bf7955462b4656",
    "Theorem1/GibbsCertificate.lean": "2f21fc62918faf0611349ed74b0d7bcb76463ef5fd577ecef4e5e6ffffa9e8e8",
    "Theorem1/GibbsChangeOfBase.lean": "da97abd20074685f390dd4dc7bb3732db640ccec6924be91efcdd4e86b64e704",
    "Theorem1/GibbsExponent.lean": "fd07121b1bce86393afd512202186c30cd8fb4c71b77707d445da3266ba96f4e",
    "Theorem1/GibbsNumerator.lean": "b3d906bb5c4f2fdf3e8052fe8f0b44f4aa56820d4a0d18998dceb49bfd5f836c",
    "Theorem1/GradientTaylorSeries.lean": "048ef77e8dd00fa59444a0cc0fb669231da0f012940800db9aca1178bb610ec2",
    "Theorem1/ImplicitBounds.lean": "a28608da52d348b3edfd2ccfd0553075565ec3909dc957e758d9c406d28628e5",
    "Theorem1/Interpolation.lean": "96afb92546de946589026c2fbcb8b2fc60f54916a65aaefc928cd58cbd48c315",
    "Theorem1/InverseBounds.lean": "ff03be1ce0792bb38d9eb41ae8a45c0a30a53337d4843f4e872795a8af9c4273",
    "Theorem1/LineSeriesAssembly.lean": "c452a66f9a78384212676057b5219891b4a0d472793b3563cc29adbe476c1ffb",
    "Theorem1/Main.lean": "3e8dcf6dd07f421fb34ff89374957c2568355b975b7cbad6b4d16133d25427c0",
    "Theorem1/Majorants.lean": "43f020b485643e8ac773e890e6a3633c84e67baf6a5f4699ace8cec12b335a9b",
    "Theorem1/Nonvacuity.lean": "bf32cd25c043523949b943cc0edfee6d30408fd22e30f0657b37ae959f735998",
    "Theorem1/Normalization.lean": "61aa44321e929ec7b55b5c218eb4548ff22ae09a515c11bfda8f5fa768513a75",
    "Theorem1/NormalizedCostSeries.lean": "5277bb68c2dc2c6a56da129abf9912b5d9afa4e950dfa7b0b682bbf5b37f74e5",
    "Theorem1/NormalizedGibbs.lean": "34804ca5995962b9d4c84c1c80e47c21fb987d775d349e040ceb7c179b03c52c",
    "Theorem1/NormalizedOptimization.lean": "1055347d6d1aed209997e16711b885557c9b77bbf52f9973ce013200683d9362",
    "Theorem1/NormalizedPrimitives.lean": "a5d8b16c0c672d736ccb7d16a44be225b663f7f55981683f6de20f1644abb0ef",
    "Theorem1/OffsiteSmoothness.lean": "3823e00bced539c8a329c904406f3e4a515bb05adb92a5cf33c580b211932287",
    "Theorem1/Optimizer.lean": "d29c208f6da1c716cec46a0e0c8e5e0a14e6eb0b3b23e44f6f991003f0d66f96",
    "Theorem1/OptimizerSeries.lean": "b47bc20bc7ad2c0f49452870de3caa11476cdf0a9cc349e51034ac381619847a",
    "Theorem1/ParametricConstants.lean": "06ff09ee028eb9aacea2448a1443ef3cbb9f1b165d2d77b2acfac3937740a8c3",
    "Theorem1/Polarization.lean": "5c75f6b81d04d037526d94ec949ce25628bdd0139a269c9e1be068b11c371df4",
    "Theorem1/RadiusPowerSeries.lean": "02d3650482f57687cbf756d58e2da41f2cfcc18c66a43a4c16a20ff74f8895b9",
    "Theorem1/Regularity.lean": "148b2ff83c735392b31c9d81f1706030ff42dbaa0511d3b75cd8608574017fd8",
    "Theorem1/RescaledSeries.lean": "0cf6a552ce951b3599f36ce78359d173914411dab994b01cef77d24fc3a7f51d",
    "Theorem1/SeriesBounds.lean": "91fb6b98eb451bb7d6d6268122d1d76d878f5940a0a6f65f61d110b277fe40c3",
    "Theorem1/SmoothImplicit.lean": "dc58f38047fdbbce90fb44f45b9fe92941e223e52786e202792af3b93fb3ac54",
    "Theorem1/Statement.lean": "c67d56eec11f04e65d86215547194c4a4fe79271f124ed138fd4bc0c5008413a",
    "Theorem1/TaylorJet.lean": "18818e8b37fe04944b6c4eaf739277b913a327db67300c50aac21ec44b231e5f",
    "Theorem1/TaylorRemainder.lean": "773a5807477aa695321b1fe53e1e08d3af225ef7fb8b0a3756a26200af22755a",
    "Theorem1/UniformDerivatives.lean": "b7c4aa0ccaf380c16afe28daa773540fab77c6947ea9cd97fe0d06a7df3ecb86",
    "Theorem1/VarianceFamily.lean": "5b5365eec00d066462f17bd1576ce056178f86212524586bebbb078bb3076224",
    "Theorem1/VarianceLineAssembly.lean": "be8965e2adcfc2b74e422fdd0b766f39fcd2751e8200f11539216b5d9b7b7b26",
    "Theorem1/VarianceRegularityTheorem.lean": "0b3106046097725c41aefe4c0a528b09f96ec7e33722d09e2b90a4c2082e08a9",
    "Theorem1/VarianceUniformDerivatives.lean": "10e3dbe7d8c1967b264e290b7601eb20f37b6979b02159310cefb463bfa14e73",
    "Theorem1/ZeroOrder.lean": "c2e52652187d5fd45e133c5758a00d5e422b7ff2958c706af7bde7efc6525440",
    "lake-manifest.json": "75e2a6aa723d73805955ef68fffd6d3bb931b17faffe1d2d816e1cf80993c316",
    "lakefile.toml": "63d556e6f83c33a6cd4e073be5c079f1ac26604982e3f8611dcf01bcefb52194",
    "lean-toolchain": "55e97be96000b5e9e290c9e74482e5e317861499a5540353ce845471bded8cea",
    "verify.py": "a86e7395269cdb372d6b64d47275ae3ecc964bafcabfd99a9926834ab5d377fb"
  },
  "targets": [
    {
      "approved_dependencies": true,
      "axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
      ],
      "claim": "Variational theorem and cube norm corollary",
      "exact_type": true,
      "proof": "Whitney.CurrentAnchor.variational_extension",
      "proof_present": true,
      "statement": "Whitney.CurrentAnchor.VariationalExtensionStatement",
      "verified": true
    },
    {
      "approved_dependencies": true,
      "axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
      ],
      "claim": "Entropy-only closed form equals F_0",
      "exact_type": true,
      "proof": "Whitney.VarianceFamily.entropy_endpoint",
      "proof_present": true,
      "statement": "Whitney.VarianceFamily.EntropyEndpointStatement",
      "verified": true
    },
    {
      "approved_dependencies": true,
      "axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
      ],
      "claim": "Uniform regularity of F_vartheta, existential growth bound",
      "exact_type": true,
      "proof": "Whitney.VarianceRegularity.uniform_family",
      "proof_present": true,
      "statement": "Whitney.VarianceRegularity.UniformFamilyStatement",
      "verified": true
    },
    {
      "approved_dependencies": false,
      "axioms": [],
      "claim": "Uniform family with the manuscript's explicit numerical K",
      "exact_type": false,
      "proof": "Whitney.VarianceRegularity.uniform_family_explicit",
      "proof_present": false,
      "statement": "Whitney.VarianceRegularity.ExplicitUniformFamilyStatement",
      "verified": false
    },
    {
      "approved_dependencies": true,
      "axioms": [
        "propext",
        "Quot.sound",
        "Classical.choice"
      ],
      "claim": "Quantitative bounded fan-in circuit theorem",
      "exact_type": true,
      "proof": "Whitney.Circuit.anchor_circuit_complexity",
      "proof_present": true,
      "statement": "Whitney.Circuit.AnchorCircuitComplexityStatement",
      "verified": true
    },
    {
      "approved_dependencies": false,
      "axioms": [],
      "claim": "Uniform exact-real word RAM assembly theorem",
      "exact_type": false,
      "proof": "Whitney.Circuit.RAM.uniform_assembly",
      "proof_present": false,
      "statement": "Whitney.Circuit.RAM.UniformAssemblyStatement",
      "verified": false
    }
  ],
  "verified_target_count": 4
}

